Differentiate Quality of Experience Scheduling for Deep Learning Inferences with Docker Containers in the Cloud

With the prevalence of big-data-driven applications, such as face recognition on smartphones and tailored recommendations from Google Ads, we are on the road to a lifestyle with significantly more intelligence than ever before. Various neural network powered models are running at the back end of their intelligence to enable quick responses to users. Supporting those models requires lots of cloud-based computational resources, e.g., CPUs and GPUs. The cloud providers charge their clients by the amount of resources that they occupy. Clients have to balance the budget and quality of experiences (e.g., response time). The budget leans on individual business owners, and the required Quality of Experience (QoE) depends on usage scenarios of different applications. For instance, an autonomous vehicle requires an real-time response, but unlocking your smartphone can tolerate delays. However, cloud providers fail to offer a QoE-based option to their clients. In this paper, we propose DQoES, differentiated quality of experience scheduler for deep learning inferences. DQoES accepts clients' specifications on targeted QoEs, and dynamically adjusts resources to approach their targets. Through the extensive cloud-based experiments, DQoES demonstrates that it can schedule multiple concurrent jobs with respect to various QoEs and achieve up to 8x times more satisfied models when compared to the existing system

==> figs/cluster/30containers/worker1/cpu.csv <==
,test1,test14,test18,test22,test25,test30,test5,test9,runningtime
0,0.19138125,0.108875,0.14925,0.12173125,0.1096,0.080825,0.11224375,0.1082125,2.15E-06
1,0.21940625,0.11388125,0.10955,0.11326875,0.09836875,0.11648125,0.09175625,0.117125,18.26295924
2,0.32785625,0.08741875,0.10790625,0.05146875,0.07885,0.065025,0.135125,0.1010125,36.38295913
3,0.3252125,0.08958125,0.10550625,0.04968125,0.08446875,0.06800625,0.1209375,0.09880625,54.34696865
4,0.23979375,0.08385,0.09710625,0.054925,0.08073125,0.06605,0.1398,0.10864375,72.80313468
5,0.40164375,0.08093125,0.0821625,0.0372,0.0696125,0.0489125,0.1253375,0.123725,91.11542344
6,0.3767,0.0840625,0.08210625,0.0385,0.06278125,0.04869375,0.1182625,0.118425,108.6109638
7,0.334175,0.0813625,0.0707375,0.04074375,0.05659375,0.04061875,0.12463125,0.13694375,126.0469706
8,0.39260625,0.07948125,0.066525,0.03770625,0.05424375,0.03993125,0.12476875,0.133675,143.20295
9,0.2976125,0.07945625,0.07013125,0.0389125,0.05658125,0.04194375,0.12200625,0.1357,160.5909648
10,0.38118125,0.092225,0.06100625,0.02979375,0.044175,0.03264375,0.1403125,0.136625,177.8669498
11,0.315825,0.09155625,0.05510625,0.03145,0.0443625,0.031775,0.1413375,0.13608125,195.3309705
12,0.415125,0.09050625,0.05974375,0.0328125,0.04745625,0.0339125,0.1429875,0.132175,213.1789498
13,0.42043125,0.11336875,0.058775,0.02426875,0.0396625,0.02765,0.15023125,0.12530625,230.6823633
14,0.3716875,0.11075,0.0602,0.0259,0.0388125,0.02664375,0.16501875,0.12928125,247.8989723
15,0.40420625,0.1138875,0.05974375,0.024425,0.0386125,0.02774375,0.165625,0.121,265.462956
16,0.445075,0.09251875,0.07269375,0.02364375,0.025425,0.02205625,0.1712375,0.1247125,283.9789662
17,0.41771875,0.10006875,0.075725,0.0264,0.02543125,0.02018125,0.15705625,0.1261625,301.822958
18,0.4428625,0.09704375,0.0740125,0.02601875,0.02624375,0.021575,0.15625625,0.121225,320.0314178
19,0.40901875,0.08625625,0.058725,0.02348125,0.02528125,0.02095625,0.1463875,0.1170875,337.5192697
20,0.37581875,0.08915625,0.0621875,0.02726875,0.0233625,0.02200625,0.1581875,0.12305625,355.4309444
21,0.45728125,0.0880125,0.06365625,0.02684375,0.02229375,0.021275,0.1645625,0.1194,372.9029562
22,0.445275,0.09353125,0.05799375,0.0284,0.02535,0.0219625,0.14538125,0.122375,391.1549592
23,0.4183125,0.09356875,0.06426875,0.02805,0.02395,0.0185625,0.127175,0.1226,409.2389469
24,0.46730625,0.09539375,0.060275,0.02743125,0.03360625,0.02156875,0.12235,0.11901875,426.5749609
25,0.42675625,0.0952625,0.06534375,0.02433125,0.031625,0.02151875,0.13735625,0.123775,443.7949493
26,0.48021875,0.0989875,0.05890625,0.0261625,0.031475,0.02008125,0.1368625,0.12059375,462.1829572
27,0.44325,0.0895875,0.058975,0.02543125,0.0380125,0.02570625,0.1510625,0.11924375,480.6509583
28,0.43110625,0.09435,0.05886875,0.02634375,0.0399125,0.0272125,0.1445625,0.12263125,498.6909518
29,0.46705625,0.08985625,0.05918125,0.02624375,0.0381,0.02595,0.1265625,0.11758125,517.1512876
30,0.46458125,0.09256875,0.05808125,0.025125,0.031,0.02561875,0.12835,0.1207125,535.55896
31,0.44893125,0.09281875,0.05873125,0.02465,0.03118125,0.02669375,0.14713125,0.12154375,553.6429534
32,0.367375,0.09128125,0.05756875,0.02745625,0.02324375,0.02320625,0.16244375,0.1184125,571.6949635
33,0.4419625,0.09526875,0.056825,0.02705625,0.02305,0.0243875,0.18666875,0.121225,589.0409017
34,0.39181875,0.09998125,0.0584875,0.0290125,0.026125,0.025675,0.1832875,0.12285,606.8669653
35,0.34435625,0.09781875,0.059125,0.02820625,0.02474375,0.02465,0.1921625,0.1211875,624.3350124
36,0.4398875,0.08695,0.06180625,0.026725,0.0312375,0.02244375,0.157075,0.11405,642.8149593
37,0.41484375,0.08936875,0.062125,0.02474375,0.03195625,0.0220375,0.160125,0.11283125,660.6349514
38,0.4121375,0.0920875,0.06399375,0.02676875,0.03194375,0.025,0.16733125,0.11305625,678.7155344
39,0.39243125,0.08915,0.06721875,0.02526875,0.03130625,0.0229375,0.169275,0.11089375,697.1123912
40,0.4842375,0.09095625,0.0589,0.0287375,0.03074375,0.021575,0.1215,0.13415625,715.3311152
41,0.4431875,0.09315625,0.061325,0.0273625,0.03010625,0.0223375,0.15334375,0.13615625,733.6829841
42,0.42884375,0.09170625,0.06363125,0.029725,0.02868125,0.02338125,0.17778125,0.129675,751.6109514
43,0.41291875,0.0905,0.05913125,0.0267625,0.03,0.0220875,0.17690625,0.13725,769.8072729
44,0.38378125,0.1007625,0.05770625,0.026675,0.0305375,0.0221,0.1449625,0.1404125,788.070955
45,0.429175,0.0923125,0.05726875,0.02711875,0.031025,0.023375,0.1816625,0.13500625,806.6389484
46,0.39490625,0.0880375,0.05989375,0.02825,0.0301875,0.02383125,0.20050625,0.132425,824.4949923
47,0.45621875,0.09191875,0.05915625,0.02683125,0.02905,0.02225625,0.13074375,0.1366,842.5949602
48,0.4578375,0.0928875,0.059675,0.0263125,0.029175,0.02229375,0.129475,0.13409375,861.1349578
49,0.45338125,0.09189375,0.054575,0.0249,0.02791875,0.02113125,0.1317625,0.139325,879.1549568
50,0.44663125,0.098775,0.05669375,0.02353125,0.02848125,0.02064375,0.14188125,0.13475,897.0312715
51,0.4755625,0.09191875,0.05673125,0.02563125,0.02776875,0.0232,0.13231875,0.1299125,915.362956
52,0.44151875,0.09893125,0.05823125,0.0268375,0.02848125,0.0223,0.13309375,0.13376875,932.9949577
53,0.4279375,0.0954,0.0546625,0.025825,0.0296875,0.02416875,0.15391875,0.14079375,951.3949566
54,0.45891875,0.09455625,0.0542,0.02369375,0.02721875,0.02061875,0.15158125,0.13853125,969.9269476
55,0.43501875,0.0924875,0.05383125,0.02565,0.028075,0.0203875,0.17401875,0.14350625,987.8869565
56,0.44694375,0.0924625,0.05555,0.024875,0.02844375,0.0216375,0.16203125,0.13246875,1005.962961
57,0.43659375,0.0956,0.0517625,0.02205625,0.02761875,0.01970625,0.15915625,0.13589375,1024.199121
58,0.46323125,0.092325,0.0546,0.02265625,0.02813125,0.019675,0.1229875,0.1376,1041.938954
59,0.4129875,0.0975125,0.0557625,0.02445625,0.02901875,0.01920625,0.1708875,0.1445375,1060.010975
60,0.44038125,0.09445,0.0553875,0.0238,0.0261125,0.0214375,0.16524375,0.13505,1077.742965
61,0.43195,0.09344375,0.0560875,0.02379375,0.0282625,0.0198375,0.16035625,0.1381125,1095.031114
62,0.4314625,0.096075,0.05551875,0.02575625,0.02805,0.01990625,0.16703125,0.1408875,1112.922959
63,0.443725,0.0893875,0.05683125,0.02541875,0.027375,0.02058125,0.15340625,0.13080625,1130.242957
64,0.39746875,0.09679375,0.0698875,0.033675,0.02900625,0.02725,0.1710625,0.140925,1148.623268
65,0.41280625,0.0922,0.06948125,0.03020625,0.02976875,0.02561875,0.1549125,0.13069375,1166.670971
66,0.4090625,0.0944125,0.06775625,0.03124375,0.02920625,0.0261875,0.17339375,0.1381,1185.002961
67,0.40611875,0.0909375,0.067125,0.03025,0.02981875,0.026475,0.15799375,0.134875,1202.806955
68,0.413325,0.0961625,0.0668875,0.02983125,0.03054375,0.0265,0.17236875,0.13395,1221.00295
69,0.401275,0.095025,0.06935,0.0294,0.03024375,0.0253,0.17931875,0.13560625,1238.774983

==> figs/cluster/30containers/worker1/performance.csv <==
,test22,test1,test9,test30,test14,test5,test25,test18
0,16.09085512,39.93528938,25.98012924,11.10202289,26.30113745,11.86095119,11.55743313,31.30750799
1,16.59681702,39.94115829,25.98012924,12.0825386,26.30113745,11.40854645,11.73346877,31.30750799
2,22.37221289,39.94115829,27.69030261,12.05198812,27.88592339,8.950276375,14.15952587,32.92113996
3,22.37221289,25.30572009,30.59661555,19.42040777,27.88592339,8.801335096,15.7887392,32.92113996
4,37.51765966,24.69043517,30.59661555,19.38971472,36.63667941,9.112528563,15.42437196,39.56658173
5,37.51765966,20.20576906,28.72120142,22.11259365,36.63667941,10.564996,17.31911445,39.56658173
6,37.51765966,20.20576906,26.19365215,22.11259365,38.40833259,10.57483983,19.40459776,39.56658173
7,51.91604042,20.7445662,26.19365215,25.03080845,38.40833259,10.83066821,19.34726095,48.02137017
8,51.91604042,20.84838963,24.56174111,28.90923119,39.28755331,10.33816361,23.39100981,48.02137017
9,51.91604042,21.37528181,23.33995867,28.90923119,39.28755331,10.31228399,23.39100981,48.02137017
10,51.91604042,21.05668783,23.33995867,32.7842288,39.36927986,9.881201506,23.63074732,48.02137017
11,55.66517663,18.91767406,23.60139108,32.7842288,39.36927986,9.420427799,28.2341404,61.52395296
12,55.66517663,19.39133835,23.73152828,40.76516795,34.96839476,9.471823692,28.2341404,61.52395296
13,55.66517663,19.39133835,24.19896865,40.76516795,34.96839476,8.635980368,29.47662973,61.52395296
14,55.66517663,18.87839532,24.19896865,40.76516795,30.22497964,8.341520071,29.47662973,61.52395296
15,69.22103024,18.55538249,24.92439437,46.76441073,30.22497964,8.924535751,34.02088594,71.85835123
16,69.22103024,18.77657843,25.25849986,46.76441073,28.97351813,8.559188604,34.02088594,71.85835123
17,69.22103024,17.64180207,25.25849986,46.76441073,28.97351813,8.516330004,34.02088594,71.85835123
18,69.22103024,18.19540191,25.58530259,56.90888739,32.46952105,8.144669294,45.43548155,58.1660943
19,77.9708488,18.29870844,25.64126706,56.90888739,33.98392057,7.013152599,45.43548155,58.1660943
20,77.9708488,18.12697077,25.63311076,56.90888739,33.98392057,7.556600332,45.43548155,58.1660943
21,77.9708488,18.69642949,25.63311076,56.90888739,35.4210403,7.743839502,54.09341168,58.1660943
22,77.9708488,17.7579565,25.70256495,60.37320828,35.4210403,7.787615776,54.09341168,65.02255225
23,76.20829296,17.71411395,25.77291179,60.37320828,34.2785027,8.014893055,54.09341168,65.02255225
24,76.20829296,17.74501991,25.77291179,60.37320828,34.2785027,8.609637737,55.5615766,65.02255225
25,76.20829296,17.1352458,25.76624441,60.81579781,33.41689682,9.416492939,55.5615766,66.31603146
26,76.20829296,17.0146184,25.58652925,60.81579781,33.41689682,9.368495941,42.41261268,66.31603146
27,74.37212682,17.80008245,25.58652925,60.81579781,33.30495954,8.465345383,42.41261268,66.31603146
28,74.37212682,17.64796424,26.02991104,54.40531301,33.30495954,8.539628267,34.41483426,66.31603146
29,74.37212682,17.96003985,26.66295576,54.40531301,34.05614758,8.652790308,34.41483426,66.9785645
30,74.37212682,17.56666732,26.66295576,54.40531301,34.05614758,8.332118511,34.7913928,66.9785645
31,74.37212682,17.21932745,26.19420147,49.9695406,34.05498767,8.446973324,34.7913928,66.9785645
32,76.07610273,17.56556129,26.51645613,49.9695406,34.05498767,8.335557222,42.41542721,66.9785645
33,76.07610273,18.0507741,26.51645613,49.9695406,33.52130651,7.356982946,42.41542721,69.49606872
34,76.07610273,18.64403462,26.30869341,52.60960174,33.52130651,7.218914747,42.41542721,69.49606872
35,76.07610273,18.90938687,26.28433895,52.60960174,32.9169426,7.307023287,52.81263328,69.49606872
36,72.10392904,19.50042391,26.28433895,52.60960174,32.9169426,8.547297239,52.81263328,69.49606872
37,72.10392904,17.82849717,26.72579122,54.89573956,33.3339119,8.25101614,52.81263328,69.61479902
38,72.10392904,17.76431561,27.72006989,54.89573956,34.73595977,8.331248283,43.14833927,69.61479902
39,72.10392904,17.49720597,27.72006989,54.89573956,34.73595977,8.340506792,43.14833927,69.61479902
40,73.68644261,17.96160507,27.59869075,56.49936223,34.68763304,8.046990156,41.11549735,65.16422081
41,73.68644261,18.13548398,23.64957166,56.49936223,34.68763304,7.506354094,41.11549735,65.16422081
42,73.68644261,17.83093572,23.32607603,56.49936223,34.49472141,7.945259094,41.11549735,65.16422081
43,73.68644261,18.11673665,23.32607603,57.39018917,34.49472141,8.249591112,43.18934417,65.16422081
44,68.46695423,18.27434063,23.40874338,57.39018917,34.44368887,7.362283707,43.18934417,67.83745813
45,68.46695423,18.70844889,23.13002944,57.39018917,34.44368887,7.623198271,43.20644116,67.83745813
46,68.46695423,18.61086869,22.99019241,57.39018917,34.10207701,7.713591337,43.20644116,67.83745813
47,68.46695423,18.5842073,23.29323721,56.20042682,34.10207701,7.439772844,43.25542283,67.83745813
48,71.34376407,18.08846784,23.29323721,56.20042682,33.56484056,8.604142666,43.25542283,68.39693213
49,71.34376407,17.13203812,23.0693996,56.20042682,33.56484056,8.467994452,43.25542283,68.39693213
50,71.34376407,17.22594309,23.09008336,56.89099884,33.18104243,8.636479139,44.68606782,68.39693213
51,71.34376407,17.05256748,23.12529898,56.89099884,33.18104243,8.766831636,44.68606782,68.39693213
52,74.88502979,17.08248687,23.12529898,56.89099884,33.15275598,8.866794586,45.34080052,71.15655971
53,74.88502979,17.41877723,23.63435245,57.7831254,33.25519347,8.865157366,45.34080052,71.15655971
54,74.88502979,17.87991333,23.25763583,57.7831254,33.25519347,7.925098419,45.34080052,71.15655971
55,74.88502979,17.48153996,22.66433954,57.7831254,33.25370026,8.215415239,44.90580344,71.15655971
56,79.00304723,17.3949666,23.17698503,61.66621447,33.25370026,8.220203161,44.90580344,72.64336157
57,79.00304723,17.31555462,23.17698503,61.66621447,33.21455145,8.155259848,45.22034121,72.64336157
58,79.00304723,17.55753255,22.69948721,61.66621447,33.21455145,7.978370667,45.22034121,72.64336157
59,79.00304723,17.39326,22.63478494,61.66621447,33.11193371,8.125012875,45.22034121,72.64336157
60,79.00304723,17.45482612,22.76714206,63.22010899,33.11193371,8.12739253,44.91763496,73.26730609
61,83.45396662,17.36031294,22.76714206,63.22010899,33.20252538,8.008412123,44.91763496,73.26730609
62,83.45396662,17.4721365,22.84873676,63.22010899,33.20252538,8.38123107,44.91763496,73.26730609
63,83.45396662,17.45479846,22.72021508,62.99756765,33.28567028,8.245627403,45.57023001,73.26730609
64,83.45396662,17.81817698,22.89224052,62.99756765,33.28567028,8.195625067,45.57023001,73.40953827
65,79.07316256,18.61886954,23.41048217,62.99756765,33.34836769,7.812650442,45.00026584,73.40953827
66,79.07316256,18.510741,23.41048217,52.68115044,33.34836769,8.115200758,45.00026584,73.40953827
67,79.07316256,18.68088889,23.32351184,52.68115044,34.25279951,7.950708628,45.00026584,59.18596005
68,79.07316256,18.68931055,23.31393099,52.68115044,34.25279951,8.113656521,44.32115078,59.18596005
69,64.79680991,18.57897472,23.40407133,49.27992344,34.11470461,8.007299185,44.32115078,59.18596005

==> figs/cluster/30containers/worker2/cpu.csv <==
,test10,test15,test19,test23,test26,test3,test6,runningtime
0,0.09935625,0.1220375,0.1139625,0.13589375,0.1913875,0.1144875,0.20586875,2.38E-06
1,0.12226875,0.11096875,0.1106375,0.1186875,0.191275,0.12096875,0.1997375,17.81005883
2,0.08114375,0.101775,0.07766875,0.13588125,0.16274375,0.16010625,0.18375,35.33889341
3,0.07269375,0.10105625,0.0781625,0.13189375,0.17565625,0.15911875,0.19190625,52.32203484
4,0.06915,0.07095,0.0531625,0.10723125,0.149325,0.17965,0.21901875,69.3300395
5,0.07175625,0.07469375,0.05049375,0.1080875,0.1486125,0.17818125,0.22994375,86.27807236
6,0.07005625,0.07714375,0.05173125,0.1086125,0.148125,0.1774125,0.2147125,103.2900598
7,0.0688125,0.06100625,0.05154375,0.09756875,0.14065,0.207925,0.2764375,119.4220455
8,0.06789375,0.05829375,0.05226875,0.09601875,0.14094375,0.19538125,0.27021875,135.9060559
9,0.0684375,0.06138125,0.0524875,0.09446875,0.14173125,0.19461875,0.25125,153.1820495
10,0.0594125,0.04143125,0.04173125,0.09906875,0.14595625,0.23461875,0.3211125,170.4471397
11,0.05461875,0.04265,0.03993125,0.094925,0.14228125,0.23231875,0.2564125,187.934026
12,0.057775,0.0405625,0.0407375,0.09545625,0.14535,0.2342625,0.29798125,204.9515312
13,0.0572375,0.0318375,0.0414125,0.0994125,0.14519375,0.25199375,0.32825,222.5980439
14,0.05668125,0.0313375,0.04194375,0.094325,0.138125,0.25649375,0.3369875,239.4439592
15,0.05789375,0.03280625,0.04044375,0.08615,0.13849375,0.22791875,0.3550375,256.8100488
16,0.06248125,0.031925,0.0389625,0.08733125,0.124375,0.1938375,0.35108125,273.7020538
17,0.0621375,0.03369375,0.04128125,0.08901875,0.13781875,0.1954375,0.3317625,291.0668719
18,0.04359375,0.038775,0.05938125,0.08926875,0.13599375,0.20338125,0.40410625,308.4260411
19,0.0416125,0.03903125,0.0549625,0.09084375,0.14065,0.21564375,0.3883625,325.5140591
20,0.04463125,0.0391,0.05684375,0.09053125,0.1388625,0.223625,0.36075625,342.3740506
21,0.0511625,0.04019375,0.06175625,0.0914125,0.14665625,0.20661875,0.3668625,360.182054
22,0.0483,0.0382,0.05871875,0.0980375,0.1386,0.18740625,0.38281875,377.4660401
23,0.052625,0.0367,0.0494625,0.1008625,0.14780625,0.20083125,0.30834375,395.6620889
24,0.0508125,0.0376125,0.04630625,0.09828125,0.1405875,0.1917625,0.39985625,412.7060411
25,0.052575,0.03875,0.04689375,0.10050625,0.1429125,0.17481875,0.34824375,429.5342362
26,0.052275,0.04126875,0.04756875,0.1025875,0.1412625,0.2099,0.35661875,447.026053
27,0.0516,0.03708125,0.0488125,0.10295,0.1414125,0.239425,0.34729375,464.0940804
28,0.050125,0.03953125,0.04725625,0.092575,0.1402625,0.247675,0.33968125,481.4060283
29,0.0482875,0.0384625,0.04161875,0.0986875,0.1523125,0.2133,0.3783125,498.9900534
30,0.04951875,0.03904375,0.043225,0.1041125,0.1526,0.21086875,0.38105625,515.8940561
31,0.0481875,0.0380625,0.04436875,0.09961875,0.15229375,0.22491875,0.34776875,532.8460386
32,0.0493,0.03855,0.046775,0.099875,0.1381375,0.2330125,0.37054375,550.6220355
33,0.04895,0.03848125,0.04623125,0.09925,0.15233125,0.1906875,0.35564375,568.9780443
34,0.04666875,0.03580625,0.04431875,0.09658125,0.146375,0.21004375,0.3848125,586.4220397
35,0.0476625,0.03798125,0.0406875,0.093925,0.1301125,0.23349375,0.3966125,603.5900373
36,0.04749375,0.03605625,0.048275,0.10023125,0.1476,0.24565625,0.33685625,620.4060466
37,0.04714375,0.03703125,0.04460625,0.0980625,0.15065625,0.19260625,0.396725,637.9580488
38,0.047625,0.038975,0.0469375,0.09909375,0.14646875,0.23445,0.3175625,656.3020449
39,0.0474875,0.03750625,0.0474875,0.09655,0.147825,0.2502875,0.33538125,673.3340342
40,0.04451875,0.035375,0.05385,0.0977375,0.1408375,0.27789375,0.3027125,690.2740552
41,0.048825,0.0364375,0.05160625,0.09580625,0.14469375,0.2456875,0.3010875,707.340699
42,0.0493875,0.03736875,0.0512875,0.0929,0.14665,0.26299375,0.33511875,724.5580435
43,0.05091875,0.03749375,0.06076875,0.09668125,0.144025,0.21491875,0.37238125,741.8740718
44,0.05336875,0.038875,0.06171875,0.09749375,0.145125,0.2292125,0.3392625,758.9820497
45,0.0548875,0.03661875,0.06149375,0.09598125,0.1462125,0.18306875,0.40784375,776.6380417
46,0.04974375,0.03955,0.04570625,0.0931,0.14030625,0.2252875,0.37428125,794.2820435
47,0.05180625,0.03665625,0.0612875,0.09568125,0.14299375,0.20175,0.36325625,811.4171555
48,0.04849375,0.04033125,0.03485625,0.092025,0.1424375,0.21760625,0.4002375,829.4460437
49,0.05019375,0.03768125,0.03570625,0.08956875,0.13930625,0.2408625,0.35143125,847.3780546
50,0.0519625,0.0418875,0.0386,0.091325,0.1522875,0.18976875,0.3531875,865.6980543
51,0.0468375,0.03926875,0.033725,0.0901125,0.142925,0.2360125,0.3775375,883.8668499
52,0.0471875,0.0382,0.03549375,0.09498125,0.1425625,0.22650625,0.369975,901.9262147
53,0.04465625,0.037975,0.03359375,0.09251875,0.1403875,0.20268125,0.406525,919.1020601
54,0.0477875,0.04069375,0.0357,0.09270625,0.14265625,0.15298125,0.41475,936.0100493
55,0.04504375,0.03586875,0.03486875,0.0939625,0.1432,0.201075,0.42971875,953.3980629
56,0.04543125,0.03889375,0.033025,0.09326875,0.13661875,0.20649375,0.41393125,971.2660437
57,0.05001875,0.03466875,0.051325,0.08925625,0.148225,0.19569375,0.4123125,989.0100398
58,0.04493125,0.036225,0.04876875,0.09559375,0.145775,0.2032375,0.36505625,1006.886035
59,0.04693125,0.03463125,0.0491875,0.0946875,0.14551875,0.20294375,0.32546875,1024.30205
60,0.04458125,0.03205625,0.0587875,0.0921,0.135775,0.2339875,0.345025,1042.214052

==> figs/cluster/30containers/worker2/performance.csv <==
,test19,test6,test15,test26,test3,test23,test10
0,24.42633939,42.06606793,11.23407984,41.79223657,30.63864779,29.38342381,11.1634059
1,25.5003159,42.06606793,11.20073128,41.83963346,30.63864779,29.38342381,10.84550166
2,25.5003159,40.73159766,12.57654071,41.83963346,29.34995508,31.32525826,15.62816358
3,25.5003159,40.73159766,12.75005293,44.17491722,29.34995508,31.32525826,16.01058078
4,38.25968885,43.22496414,13.1023767,44.17491722,26.46944165,31.43356586,16.32237911
5,38.25968885,43.22496414,16.87622142,44.17491722,23.78426504,31.43356586,18.45880127
6,38.25968885,34.73205137,16.96940541,50.7818439,22.75983357,35.81266451,18.60875535
7,56.90405416,34.73205137,16.96940541,50.7818439,22.75983357,35.81266451,18.60875535
8,56.90405416,30.80731559,19.286412,50.7818439,21.30939603,40.64973187,18.67052197
9,56.90405416,30.80731559,21.9882772,50.7818439,19.96566725,40.64973187,19.26792979
10,56.90405416,28.57642841,25.25888777,55.51848578,19.62964797,40.64973187,19.91174102
11,66.50262928,25.36329818,25.25888777,55.51848578,17.69354057,43.82835412,23.03538966
12,66.50262928,25.36329818,32.19312286,55.51848578,17.83064413,43.82835412,23.03538966
13,66.50262928,25.13583422,32.19312286,55.68405271,17.49701333,43.75253534,22.84080458
14,66.50262928,23.28174067,38.24794436,55.68405271,17.5650022,43.75253534,22.63479757
15,66.50262928,23.12503695,38.24794436,55.68405271,18.54192543,43.75253534,22.35006666
16,79.29845142,23.12503695,38.24794436,56.53126264,16.63347292,44.61427855,22.35006666
17,79.29845142,23.15761924,39.78208017,56.53126264,17.14599466,44.61427855,22.45315862
18,79.29845142,23.08934093,39.78208017,56.53126264,18.6931119,44.61427855,22.74781919
19,79.29845142,21.75631547,36.71990442,56.53126264,18.60221195,45.80960441,22.74781919
20,68.17120981,21.75631547,36.71990442,57.3127799,18.60221195,45.80960441,29.95587373
21,68.17120981,21.74081302,34.62787223,57.3127799,19.82406712,44.40549684,28.17386794
22,68.17120981,22.48148775,34.62787223,57.3127799,18.56588316,44.40549684,28.17386794
23,55.09784746,22.15795732,34.92323256,55.64335394,18.99621534,44.40549684,26.7833209
24,55.09784746,20.38231659,34.92323256,55.64335394,21.3693409,42.85268712,25.2006731
25,55.09784746,20.38231659,34.42306828,55.64335394,21.75872636,42.85268712,25.2006731
26,55.09784746,20.79217148,34.42306828,55.50165391,20.36205626,41.67767382,25.18032384
27,65.0599885,22.03252578,33.76804972,55.50165391,20.36205626,41.67767382,25.50145626
28,65.0599885,22.7686553,33.76804972,55.50165391,19.51060748,39.82787156,25.50145626
29,65.0599885,22.7686553,33.69538045,54.84664631,19.43694234,39.82787156,25.57009602
30,65.0599885,22.18695736,33.69538045,54.84664631,19.21996927,39.82787156,26.59200621
31,70.0846417,22.14439154,33.09289598,54.84664631,18.94607329,40.99296308,26.59200621
32,70.0846417,22.07818723,33.09289598,52.33175707,19.4246583,40.99296308,26.64787889
33,70.0846417,21.48240519,33.08206391,52.33175707,19.80676532,41.69707775,27.09554005
34,70.0846417,21.48240519,33.08206391,52.33175707,19.4799521,41.69707775,27.09554005
35,72.91759944,21.5452764,33.96169806,53.40962815,19.19211483,41.69707775,27.08947468
36,72.91759944,21.41890645,33.96169806,53.40962815,19.19211483,42.25281525,27.08947468
37,72.91759944,21.15151525,33.75848079,53.40962815,19.40795493,42.25281525,27.37496758
38,72.91759944,21.87537432,33.75848079,53.28220963,19.69331264,41.98592353,27.23670244
39,71.51963973,21.87537432,33.85760474,53.28220963,18.59353495,41.98592353,27.23670244
40,71.51963973,23.71982598,33.85760474,53.28220963,17.04290771,42.50819635,27.98247027
41,71.51963973,23.86922336,35.48387122,53.28220963,16.99926043,42.50819635,28.30682659
42,71.51963973,23.86922336,35.48387122,53.85723591,17.21719623,42.50819635,28.30682659
43,62.09282184,24.6186471,35.17452812,53.85723591,18.51015162,42.88246417,27.06093574
44,62.09282184,21.87243032,35.17452812,53.85723591,20.05676317,42.88246417,24.84609675
45,51.65120387,22.14191985,34.03022718,54.30662656,20.75641203,43.34856939,24.84609675
46,51.65120387,21.48138118,34.03022718,54.30662656,20.56818128,43.34856939,24.8095479
47,51.65120387,21.48138118,35.30563426,54.30662656,20.56818128,43.34856939,24.49713206
48,51.65120387,21.82759261,35.30563426,55.06440234,20.77921629,43.79707241,24.49713206
49,59.27496791,20.84856534,34.3925159,55.06440234,18.58069849,43.79707241,25.87264895
50,59.27496791,20.95480204,34.3925159,55.06440234,19.67065573,44.57553697,26.18040729
51,59.27496791,21.34830379,33.22238898,54.84928036,18.41208053,44.57553697,26.18040729
52,59.27496791,21.1559689,33.22238898,54.84928036,18.38707519,44.57553697,27.28995442
53,59.27496791,21.1559689,33.59658313,54.84928036,19.04387665,45.47777081,27.26476336
54,90.45330787,20.78470802,33.00678802,54.85403132,20.42357135,45.47777081,27.26476336
55,90.45330787,19.66245532,33.00678802,54.85403132,20.96048021,45.47777081,28.13715506
56,90.45330787,19.89039445,33.10104251,54.85403132,20.96048021,43.87793827,28.13715506
57,90.45330787,20.55160046,33.10104251,55.46766353,20.95674777,43.87793827,28.19099617
58,90.45330787,20.30412674,35.91823721,55.46766353,19.87894344,43.66106677,27.371562
59,79.45884728,20.84763908,35.91823721,55.46766353,20.73601723,43.66106677,27.371562
60,79.45884728,20.84763908,35.91823721,55.27616501,20.10328221,43.66106677,27.04286051

==> figs/cluster/30containers/worker3/cpu.csv <==
,test11,test13,test2,test20,test24,test28,test29,test8,runningtime
0,0.16944375,0.1152375,0.1310375,0.138775,0.11424375,0.1017125,0.1201,0.10469375,2.15E-06
1,0.17835625,0.1322625,0.11405,0.111475,0.10600625,0.1227375,0.11326875,0.1146375,18.95696449
2,0.17631875,0.148225,0.1322375,0.07839375,0.0801375,0.13105625,0.08443125,0.154075,37.39303875
3,0.1790625,0.1382125,0.1279,0.07784375,0.0761875,0.12629375,0.08646875,0.161475,56.25696588
4,0.19433125,0.14165625,0.14535625,0.05780625,0.06444375,0.10276875,0.061275,0.20236875,74.53697181
5,0.20365,0.15260625,0.13441875,0.05926875,0.06760625,0.1063125,0.05879375,0.18795,92.65696502
6,0.2113875,0.14089375,0.14314375,0.05834375,0.06729375,0.1100625,0.06155,0.1556,110.9289944
7,0.25294375,0.14980625,0.151675,0.04203125,0.05364375,0.09343125,0.043225,0.1837125,129.5769491
8,0.23958125,0.15386875,0.16895,0.0411375,0.05503125,0.09888125,0.0413125,0.1649,147.6914308
9,0.2340125,0.13826875,0.16613125,0.0419,0.05234375,0.09830625,0.045025,0.1683625,165.9609618
10,0.232025,0.15471875,0.19160625,0.02661875,0.0463125,0.0951375,0.03758125,0.182575,184.4609854
11,0.2267375,0.15825625,0.18138125,0.02703125,0.04823125,0.0893125,0.03965,0.19844375,202.5329621
12,0.21974375,0.15618125,0.1830125,0.02873125,0.04688125,0.0906125,0.039875,0.21436875,220.6209717
13,0.21640625,0.16034375,0.16556875,0.023,0.0516,0.09130625,0.0374375,0.2183375,239.5329804
14,0.247225,0.1274,0.1687625,0.0223375,0.05185,0.0894,0.0398875,0.1909875,256.9489977
15,0.24495625,0.16313125,0.178275,0.021825,0.0536625,0.086825,0.04299375,0.18800625,274.5489759
16,0.22056875,0.16164375,0.19109375,0.02143125,0.0507125,0.09676875,0.0395375,0.1741875,293.0249617
17,0.2388125,0.17126875,0.20356875,0.02065,0.04975,0.0950625,0.0372125,0.118675,311.0089631
18,0.229475,0.17164375,0.170175,0.02215,0.049975,0.0977375,0.0398,0.1909125,329.6371329
19,0.23965,0.161425,0.16789375,0.02326875,0.05195,0.09410625,0.041625,0.1800375,347.5729721
20,0.221075,0.15351875,0.17264375,0.023075,0.0527125,0.10075625,0.0385625,0.1811625,366.0089631
21,0.2269,0.1462875,0.1465125,0.02413125,0.0510875,0.09270625,0.04308125,0.20856875,384.352983
22,0.20248125,0.1539375,0.1692125,0.02275,0.05245625,0.0952875,0.0395,0.22296875,402.4329643
23,0.2232625,0.15025,0.17344375,0.02411875,0.05175,0.09408125,0.04213125,0.19896875,420.6851377
24,0.2149875,0.15201875,0.13454375,0.0212625,0.05254375,0.0946625,0.040125,0.23916875,438.9889805
25,0.217125,0.1538875,0.2304875,0.02083125,0.05421875,0.09463125,0.0416375,0.16921875,457.2814543
26,0.2156,0.1021625,0.2104875,0.02205,0.0535125,0.0949625,0.03988125,0.2178375,475.3009899
27,0.2113,0.1638375,0.19920625,0.0209375,0.05034375,0.10175625,0.03965,0.18186875,493.9051311
28,0.2075125,0.1713,0.17485625,0.02251875,0.0543125,0.09074375,0.04143125,0.2159,511.8170221
29,0.20914375,0.16789375,0.1991875,0.02225625,0.05440625,0.0991,0.03996875,0.19021875,529.9369566
30,0.21291875,0.16125,0.18805625,0.02215625,0.05199375,0.09829375,0.04103125,0.20535,548.0409644
31,0.212125,0.168525,0.19116875,0.0228875,0.05573125,0.0981125,0.04496875,0.18183125,566.0129669
32,0.20621875,0.1577375,0.178425,0.02360625,0.05545,0.1007875,0.04156875,0.2046,584.2587802
33,0.18773125,0.17095625,0.137125,0.02213125,0.05209375,0.10196875,0.040925,0.20554375,602.745281
34,0.17353125,0.17068125,0.20535625,0.02285625,0.0558625,0.08814375,0.04475,0.18683125,621.0009525
35,0.19880625,0.16681875,0.22141875,0.02368125,0.05311875,0.09700625,0.044475,0.1759125,639.153137
36,0.17223125,0.16545625,0.20003125,0.0228,0.0514125,0.096675,0.0442625,0.207175,657.2129762
37,0.18775,0.1724375,0.1901875,0.02215,0.05363125,0.0951625,0.04195625,0.20391875,675.0969987
38,0.1919875,0.154575,0.18376875,0.02165,0.0558625,0.09995625,0.045,0.2012125,693.256973
39,0.19225625,0.16510625,0.20633125,0.02374375,0.0546625,0.096875,0.04334375,0.1928125,711.565671
40,0.1806125,0.155875,0.21776875,0.02185,0.05205,0.09816875,0.043675,0.20758125,729.5049527
41,0.18696875,0.17284375,0.2023625,0.0223,0.05323125,0.09558125,0.0431125,0.19269375,747.6849587
42,0.1938625,0.1682,0.18135,0.02270625,0.0525,0.0954875,0.0434875,0.19720625,765.7209728
43,0.15575,0.16530625,0.21334375,0.02434375,0.05516875,0.097225,0.04405,0.199425,783.7729471
44,0.2359,0.14208125,0.15060625,0.02320625,0.056025,0.1038,0.0430625,0.2183875,802.6455657
45,0.15845,0.1631125,0.2111375,0.02325,0.0554375,0.10489375,0.04388125,0.206,820.5571373
46,0.21936875,0.12663125,0.18084375,0.02349375,0.0517375,0.10473125,0.043175,0.2239875,838.7371373
47,0.233725,0.14675625,0.19815625,0.02261875,0.0552,0.0997625,0.0407625,0.184175,856.7569587
48,0.22624375,0.14239375,0.17870625,0.0243625,0.05271875,0.1017375,0.04274375,0.18951875,874.7129781
49,0.2270875,0.130675,0.1836875,0.02035,0.05185625,0.096375,0.040925,0.19090625,893.0654483
50,0.216325,0.1705875,0.16565,0.0219875,0.0513125,0.09041875,0.04310625,0.2224375,911.6729612
51,0.21434375,0.16816875,0.180425,0.0213625,0.0516,0.08501875,0.04204375,0.21166875,929.7289922
52,0.199425,0.169675,0.1914375,0.019975,0.05206875,0.0848,0.04116875,0.21475,947.6809478
53,0.202075,0.1660125,0.17294375,0.0200875,0.05058125,0.087975,0.03963125,0.2227625,965.8449647
54,0.213025,0.1682375,0.2120875,0.02148125,0.05405625,0.08620625,0.04129375,0.14735,983.9530041
55,0.20694375,0.1617125,0.1866125,0.02155,0.05046875,0.08873125,0.04141875,0.1984,1002.032968
56,0.21464375,0.1608125,0.2014625,0.02704375,0.05543125,0.08589375,0.042175,0.16945,1020.573604
57,0.20176875,0.17098125,0.21911875,0.0270625,0.05351875,0.08559375,0.04194375,0.167625,1038.372968
58,0.21546875,0.16901875,0.2151125,0.0262875,0.05133125,0.0863625,0.0389375,0.1571875,1056.468971
59,0.21145625,0.16504375,0.20981875,0.0279375,0.05474375,0.08818125,0.0414125,0.17496875,1074.820968
60,0.21645625,0.16725,0.14850625,0.0273,0.05640625,0.0849375,0.0431,0.16940625,1092.484951
61,0.19161875,0.16771875,0.2202,0.02876875,0.0555125,0.09090625,0.04100625,0.166625,1111.00896
62,0.1919125,0.1632,0.21186875,0.02036875,0.04944375,0.0848,0.03764375,0.1857875,1129.18097
63,0.19073125,0.1741,0.21158125,0.01966875,0.04905625,0.08345625,0.0380375,0.180775,1147.480945
64,0.194225,0.16984375,0.2078875,0.02036875,0.05049375,0.0878125,0.039375,0.18468125,1165.28898
65,0.19304375,0.16281875,0.2039,0.022175,0.05050625,0.08628125,0.0379375,0.18079375,1183.68496
66,0.19409375,0.16379375,0.198625,0.0200375,0.04941875,0.0921,0.0390375,0.19548125,1201.828985

==> figs/cluster/30containers/worker3/performance.csv <==
,test2,test28,test11,test8,test29,test24,test20,test13
0,16.21403193,33.86587501,42.99772954,33.1511898,28.04292393,27.54130149,11.85877228,33.74814248
1,17.16277885,33.86587501,42.99772954,33.1511898,28.02700114,27.80715466,12.35801029,33.74814248
2,16.03596139,33.86972022,42.99772954,33.57246804,28.02700114,27.80715466,14.13498139,33.83324432
3,15.45874023,33.86972022,43.16165137,26.60633421,36.10908532,37.57205486,16.66124249,29.04718256
4,15.16232705,32.81606221,43.16165137,26.60633421,36.10908532,37.57205486,16.80813146,29.04718256
5,13.45818615,32.81606221,42.9508369,26.72079468,36.10908532,37.57205486,19.46940017,29.2341063
6,14.03949594,36.42163086,42.9508369,22.88608384,44.84202194,44.51297235,21.95325422,29.2341063
7,12.43515706,36.42163086,38.42664218,24.17349887,44.84202194,44.51297235,23.9089613,29.72935438
8,11.83157015,39.85093474,38.42664218,24.17349887,44.84202194,44.51297235,23.9089613,28.28263021
9,12.67223883,39.85093474,31.53228474,25.8387897,63.0863173,53.82707429,30.98730612,28.28263021
10,10.79965162,43.61582184,31.53228474,24.51950741,63.0863173,53.82707429,30.98730612,28.2265048
11,11.05010438,43.61582184,32.47609758,21.45243239,63.0863173,53.82707429,42.02799606,27.23955774
12,11.30312443,43.61582184,33.02804017,22.01760578,63.0863173,64.95170212,42.02799606,27.23955774
13,12.22318697,46.01852989,33.02804017,20.41178465,63.0863173,64.95170212,42.02799606,27.53758764
14,12.51719069,46.01852989,33.11043811,20.41178465,81.58639002,64.95170212,53.59692907,27.48967981
15,12.01172209,45.72032714,33.11043811,21.20870709,81.58639002,64.95170212,53.59692907,27.48967981
16,10.68758941,45.72032714,33.46868801,22.01042914,81.58639002,62.28061247,53.59692907,27.0711031
17,11.53858662,45.72032714,33.46868801,23.75648141,81.58639002,62.28061247,53.59692907,25.69757223
18,11.23128533,43.73008204,33.71812439,23.75648141,82.30680299,62.28061247,58.948915,25.69757223
19,11.56569815,43.73008204,33.71812439,23.70540476,82.30680299,62.31137013,58.948915,25.75264168
20,11.87734842,43.20985985,33.70236206,22.2377522,82.30680299,62.31137013,58.948915,26.33805466
21,10.44112015,43.20985985,33.70236206,22.20279503,82.30680299,62.31137013,58.71348381,26.33805466
22,11.04562593,43.23211884,34.84206843,21.14974451,82.30680299,60.93694758,58.71348381,27.77666163
23,11.12493849,43.23211884,34.84206843,21.77159166,80.39835072,60.93694758,58.71348381,28.26632142
24,10.13959122,43.23211884,35.72840023,21.77159166,80.39835072,60.93694758,57.40770364,28.26632142
25,10.17226672,43.31685495,35.72840023,21.26403761,80.39835072,60.93694758,57.40770364,28.05473685
26,10.61548615,43.31685495,37.03294444,21.11873102,80.39835072,59.35198045,57.40770364,27.7917707
27,10.50612712,43.97682905,37.03294444,21.90232182,77.64609289,59.35198045,58.69828653,27.7917707
28,10.67361307,43.97682905,37.09015775,21.37797499,77.64609289,59.35198045,58.69828653,26.66043997
29,10.75368118,43.97682905,37.09015775,21.52275562,77.64609289,59.14998817,58.69828653,25.00281286
30,10.38877416,42.77674818,37.90372205,21.52275562,77.64609289,59.14998817,58.69828653,25.00281286
31,10.79061365,42.77674818,37.90372205,21.61536217,79.12744164,59.14998817,58.98624921,25.3917582
32,10.60698104,42.56511974,38.25692749,21.76207948,79.12744164,59.21683693,58.98624921,25.33547735
33,10.9713459,42.56511974,38.25692749,22.03991294,79.12744164,59.21683693,58.98624921,26.08064294
34,9.992081404,42.20108795,39.19604278,21.49675083,79.12744164,59.21683693,58.39240408,26.08064294
35,10.60248971,42.20108795,39.19604278,21.77684236,79.12744164,59.21683693,58.39240408,25.02179813
36,9.97432971,42.20108795,41.41725707,21.77684236,76.15178657,59.25704145,58.39240408,24.51629472
37,10.08160877,42.15737486,41.41725707,21.61339879,76.15178657,59.25704145,57.28482485,24.51629472
38,10.41784859,42.15737486,41.41725707,21.50092196,76.15178657,59.25704145,57.28482485,25.30888772
39,10.0626123,42.67529345,41.43899989,21.09079862,76.15178657,59.51694703,57.28482485,24.89085841
40,9.687866449,42.67529345,41.43899989,21.74683523,73.26970601,59.51694703,57.87888694,25.01417422
41,10.03734875,42.07749343,41.22822165,21.12360168,73.26970601,59.51694703,57.87888694,25.01417422
42,10.60407352,42.07749343,41.22822165,21.12360168,73.26970601,59.2146368,57.87888694,25.17345595
43,10.24071884,42.07749343,41.06113935,22.06337953,73.26970601,59.2146368,57.87888694,25.43600011
44,10.48604441,42.58433628,41.06113935,22.07773566,73.04896188,59.2146368,57.46777868,25.43600011
45,10.67534542,42.58433628,36.08119297,21.52547097,73.04896188,59.02996063,57.46777868,27.3646183
46,10.97393417,40.77931452,36.08119297,21.38753176,73.04896188,59.02996063,57.46777868,27.54510021
47,10.65674376,40.77931452,34.4009912,21.36987567,73.04896188,59.02996063,58.58488297,27.54510021
48,10.95992875,40.79226303,34.4009912,21.36987567,76.6716702,59.02996063,58.58488297,28.18875647
49,10.86713696,40.79226303,34.86493254,22.08232903,76.6716702,59.2084651,58.58488297,27.90368629
50,11.20762372,40.79226303,34.86493254,22.00281501,76.6716702,59.2084651,58.90192556,27.90368629
51,10.53598952,42.7531054,35.99594951,19.7203238,76.6716702,59.2084651,58.90192556,26.25165606
52,10.1316309,42.7531054,35.99594951,19.9479661,76.70207262,60.51446915,58.90192556,25.51570511
53,10.73039317,47.9158361,37.25122762,19.59318495,76.70207262,60.51446915,58.90192556,25.51570511
54,10.64090204,47.9158361,37.25122762,20.1997695,76.70207262,60.51446915,65.11450791,25.93712544
55,10.53155732,47.9158361,36.93447948,20.64265347,76.70207262,61.67194891,65.11450791,26.03299093
56,9.719171047,47.94120455,36.93447948,20.64265347,77.51496506,61.67194891,65.11450791,26.03299093
57,9.898640871,47.94120455,37.38075805,23.81364655,77.51496506,61.67194891,58.54220748,25.97828531
58,9.198508739,47.94120455,37.38075805,25.59550309,77.51496506,61.67194891,58.54220748,25.50276709
59,9.061971664,48.26609707,37.32005692,25.59550309,77.51496506,59.6965034,58.54220748,25.61788249
60,9.556393862,48.26609707,37.32005692,25.83385468,77.51496506,59.6965034,48.27451873,25.61788249
61,9.814313173,48.14103723,37.33023238,25.33516908,78.57881498,59.6965034,48.27451873,25.48867559
62,9.679667473,48.14103723,37.33023238,24.13471508,78.57881498,59.67287064,49.99065661,25.37188339
63,9.53064394,48.14103723,37.33023238,24.13471508,78.57881498,59.67287064,49.99065661,25.37188339
64,9.223613977,47.80028081,39.8584013,22.39209628,78.57881498,59.67287064,49.99065661,25.57572389
65,9.397203684,47.80028081,39.8584013,21.97031879,81.25911736,59.67287064,49.99065661,25.24145174
66,9.404725552,47.0480268,40.68296933,21.96416521,81.25911736,63.30836916,64.16428924,25.57848811

==> figs/cluster/30containers/worker4/cpu.csv <==
,test12,test16,test17,test21,test27,test4,test7,runningtime
0,0.11495,0.17571875,0.15184375,0.1694125,0.13144375,0.12151875,0.11249375,2.62E-06
1,0.10704375,0.1848875,0.125675,0.18048125,0.1370375,0.136625,0.12435,18.485569
2,0.1072875,0.211225,0.14725,0.10290625,0.06405,0.12785,0.11485625,35.99448085
3,0.0988125,0.2083375,0.1676375,0.10481875,0.07141875,0.129975,0.11669375,52.83754301
4,0.092175,0.1824625,0.2109875,0.10555,0.038175,0.11324375,0.1345125,70.2215395
5,0.10341875,0.2064875,0.2017875,0.104325,0.036325,0.1089625,0.1346,86.98504519
6,0.10338125,0.2123375,0.2038375,0.10169375,0.0356375,0.1116125,0.12060625,103.9655471
7,0.09554375,0.173925,0.2664375,0.09936875,0.0357625,0.10105625,0.12335625,120.4969122
8,0.0932375,0.1765125,0.26393125,0.10046875,0.0381875,0.1021125,0.12543125,137.6495361
9,0.09469375,0.16851875,0.25729375,0.10360625,0.03674375,0.1041625,0.13606875,154.8938611
10,0.077275,0.17336875,0.20373125,0.1421125,0.02376875,0.0874,0.12085,172.341542
11,0.0808125,0.17524375,0.1668875,0.1472375,0.0238875,0.08219375,0.11636875,188.8375731
12,0.07995625,0.17434375,0.1979,0.1347875,0.02328125,0.08911875,0.12380625,205.2215734
13,0.09001875,0.18028125,0.2211625,0.190725,0.02621875,0.09189375,0.1140125,221.5535591
14,0.08899375,0.17006875,0.2214875,0.161625,0.02600625,0.08680625,0.12040625,238.5295703
15,0.08520625,0.18174375,0.18026875,0.14858125,0.0254875,0.0893375,0.1359375,255.2495565
16,0.08248125,0.1702375,0.20245,0.14998125,0.025625,0.0888375,0.13114375,271.9055328
17,0.0857875,0.15970625,0.20053125,0.15140625,0.0268625,0.08816875,0.13649375,287.9778409
18,0.07748125,0.19075,0.19300625,0.11735,0.03324375,0.0854125,0.129525,304.4575377
19,0.0826,0.19433125,0.205225,0.12045625,0.034025,0.09069375,0.1208,320.4805973
20,0.0849625,0.190675,0.21363125,0.123775,0.03609375,0.08824375,0.1300625,336.5735629
21,0.0817625,0.1954875,0.25381875,0.11948125,0.03275,0.0916625,0.11939375,352.6415448
22,0.08074375,0.19505625,0.24729375,0.1098875,0.0353375,0.0902375,0.1217,369.1697359
23,0.07946875,0.18829375,0.21396875,0.12144375,0.0345625,0.0904625,0.112975,386.2175653
24,0.08580625,0.20129375,0.21179375,0.16185625,0.0357,0.08596875,0.124375,402.7575564
25,0.0847125,0.21090625,0.19579375,0.15455625,0.03573125,0.094925,0.12909375,419.9655337
26,0.08150625,0.19841875,0.19946875,0.1598125,0.03454375,0.0885875,0.12078125,437.5023215
27,0.07486875,0.16136875,0.19268125,0.17218125,0.03290625,0.08921875,0.111075,454.6024678
28,0.07506875,0.15731875,0.2432875,0.1725875,0.03194375,0.08513125,0.12190625,471.5178602
29,0.0782875,0.1597375,0.2740375,0.11763125,0.0338875,0.08334375,0.13305,488.9415617
30,0.0759125,0.15918125,0.269675,0.1197875,0.03298125,0.08236875,0.12531875,505.761554
31,0.0794125,0.155925,0.26725625,0.119575,0.03360625,0.08635,0.1238125,521.6937015
32,0.07636875,0.2056375,0.28748125,0.1133625,0.03551875,0.08940625,0.12135625,538.1095626
33,0.07640625,0.21080625,0.2963375,0.1102125,0.0366875,0.08964375,0.126025,554.7095516
34,0.067875,0.2134375,0.2837625,0.1133125,0.03658125,0.08868125,0.12475,572.054004
35,0.07449375,0.2242125,0.27950625,0.1160375,0.03630625,0.08938125,0.12303125,589.029547
36,0.07370625,0.2185875,0.22734375,0.1140125,0.03544375,0.091475,0.1213375,606.0055363
37,0.07388125,0.222975,0.26025,0.11091875,0.03411875,0.0881875,0.12710625,623.5295386
38,0.0798625,0.1702125,0.28598125,0.15598125,0.0301875,0.0876875,0.1285625,640.4935284
39,0.0794625,0.15425625,0.2468375,0.1522,0.02911875,0.087325,0.1226,657.3575428
40,0.078325,0.13254375,0.25788125,0.2080125,0.02659375,0.08894375,0.123425,673.8895283
41,0.07555,0.12991875,0.258475,0.19895625,0.0261,0.0866375,0.125025,691.3535328
42,0.079575,0.13654375,0.24955,0.2055625,0.02680625,0.08671875,0.12971875,708.421545
43,0.08361875,0.1414875,0.264325,0.160975,0.03780625,0.08724375,0.12425,725.6951203
44,0.0862,0.13833125,0.2564625,0.1667125,0.03661875,0.085375,0.1132125,742.5824149
45,0.0828125,0.143225,0.23299375,0.15683125,0.03781875,0.0872375,0.12314375,759.5615354
46,0.08545625,0.1476,0.21570625,0.1595125,0.03876875,0.08843125,0.12180625,776.7815294
47,0.0885875,0.1944125,0.27935,0.12316875,0.03055,0.09236875,0.11888125,793.2095623
48,0.0844375,0.1771125,0.27254375,0.12269375,0.03058125,0.0884875,0.1202875,810.4495625
49,0.0847,0.18495,0.2677875,0.12230625,0.02926875,0.08918125,0.12269375,827.6215403
50,0.087925,0.18443125,0.3015875,0.10705,0.03235625,0.08319375,0.1166875,844.8495507
51,0.08814375,0.18111875,0.30030625,0.10148125,0.031,0.08849375,0.11699375,861.6017406
52,0.08271875,0.18525625,0.12715,0.12731875,0.03408125,0.09198125,0.1223125,877.8023257
53,0.07373125,0.1775875,0.28816875,0.127275,0.03158125,0.08295,0.11919375,894.4335644
54,0.07183125,0.1814375,0.28825,0.1312375,0.0325875,0.0817375,0.12005,911.4415693
55,0.07318125,0.185825,0.20319375,0.1846375,0.0316375,0.0817625,0.12721875,928.6575565
56,0.069875,0.18364375,0.211925,0.17894375,0.0304625,0.0798375,0.1214625,945.9495661

==> figs/cluster/30containers/worker4/performance.csv <==
,test4,test21,test17,test16,test12,test7,test27
0,24.63626671,43.216254,14.78435373,42.97531676,14.9794538,15.13143659,14.57546449
1,25.6261313,43.216254,14.768574,42.97531676,15.80867553,15.27947736,16.15548754
2,25.11227179,43.216254,11.57800007,39.35050988,16.84652519,17.23231745,22.28184342
3,25.11227179,55.46357489,11.86292768,39.35050988,17.12650061,17.24369121,22.28184342
4,24.98747468,55.46357489,10.80380011,36.43513155,17.40313125,16.07309151,28.80704522
5,24.98747468,55.46357489,9.558657169,36.43513155,18.9443028,14.72447371,28.80704522
6,28.39428473,55.46357489,9.222460032,36.43513155,18.9443028,14.70292568,28.80704522
7,29.53717566,55.46357489,8.440575123,38.42725968,19.04253817,14.9207325,53.98976159
8,29.53717566,78.25794029,8.166999102,38.42725968,20.78540778,15.43561006,53.98976159
9,31.33243823,78.25794029,7.894563675,43.9212985,21.36840868,15.36079502,53.98976159
10,31.33243823,78.25794029,9.740967989,43.9212985,23.25865722,15.39078069,53.98976159
11,34.51633263,78.25794029,9.736541748,43.9212985,23.25865722,15.94844723,64.31150961
12,34.51633263,64.05533838,9.693464279,45.04989529,25.04683733,16.02060437,64.31150961
13,35.70642209,64.05533838,9.000246286,45.04989529,23.84176111,16.6494174,64.31150961
14,35.70642209,44.04564762,8.883938551,45.04989529,23.84176111,17.38513947,64.31150961
15,35.70642209,44.04564762,9.044994116,44.99714518,23.50699687,17.38758421,64.31150961
16,35.5973258,44.04564762,9.874486208,44.99714518,23.46451998,14.79526854,82.11054683
17,35.5973258,48.82041526,9.729990721,44.47106528,23.46451998,14.50919962,82.11054683
18,35.90096521,48.82041526,9.501686335,44.47106528,23.43993807,14.42642951,82.11054683
19,35.90096521,48.82041526,9.125378609,44.47106528,23.37630963,14.90367579,82.11054683
20,36.47054005,48.82041526,9.142852306,42.09664464,23.37630963,15.17215514,68.99481201
21,36.47054005,64.72713447,8.60014987,42.09664464,23.66873574,15.30082226,68.99481201
22,35.61909437,64.72713447,8.111652613,40.96593142,23.90829182,16.17185569,68.99481201
23,35.61909437,64.72713447,7.980056524,40.96593142,23.90829182,16.39569736,68.99481201
24,35.25244784,64.72713447,9.048907757,40.96593142,24.06585002,15.77075815,61.4724226
25,35.25244784,60.78919387,9.10305953,39.30321217,24.04771709,15.7156527,61.4724226
26,35.58495045,60.78919387,9.336551189,39.30321217,24.18411756,15.884413,61.4724226
27,35.58495045,60.78919387,7.790503502,41.97042513,24.18411756,15.84479427,61.4724226
28,35.58495045,46.74352813,7.907324314,41.97042513,25.93568778,16.08088326,61.3055799
29,36.21014476,46.74352813,7.802722216,41.97042513,25.99584913,15.91538835,61.3055799
30,36.21014476,46.74352813,7.238953114,49.527179,25.99584913,15.58369803,61.3055799
31,37.07878208,53.44329667,7.25565052,49.527179,26.45406723,15.52721524,61.99657011
32,37.07878208,53.44329667,6.784637451,49.527179,26.45406723,15.62002969,61.99657011
33,36.65752673,53.44329667,6.694177866,44.25868487,25.9833684,15.91517019,61.99657011
34,36.65752673,53.44329667,7.334688187,44.25868487,26.01581717,15.79539943,61.99657011
35,35.66575336,68.85651159,7.212351322,36.85118437,26.01581717,15.82754135,57.2932744
36,35.66575336,68.85651159,7.280426979,36.85118437,26.61428952,15.95924878,57.2932744
37,34.93319345,68.85651159,7.486315966,35.56182885,26.8494544,15.84679198,57.2932744
38,34.93319345,68.85651159,7.320552588,35.56182885,26.8494544,16.09558177,60.41145349
39,36.30676079,62.65578175,7.473896027,35.56182885,24.95602274,15.90972567,60.41145349
40,36.30676079,62.65578175,7.634446144,45.77884817,25.16286683,15.78670716,60.41145349
41,36.30676079,45.13862944,7.150859833,45.77884817,25.16286683,15.76164985,60.41145349
42,36.65973854,45.13862944,8.056194067,45.77884817,25.25919175,15.63177562,60.41145349
43,36.65973854,45.13862944,7.653357744,57.21372938,24.58256531,15.67819667,74.01713753
44,36.63061213,41.39561009,7.43657589,57.21372938,24.58256531,15.7198956,74.01713753
45,36.63061213,41.39561009,7.40068531,57.21372938,23.68785143,15.64045978,74.01713753
46,37.28738523,41.39561009,7.581942558,57.21372938,23.71372509,15.69592595,55.87901616
47,37.28738523,49.04178715,6.983698368,57.38885188,23.71372509,15.80094028,55.87901616
48,36.49414968,49.04178715,7.377429724,57.38885188,23.09389567,16.33185291,55.87901616
49,36.49414968,49.04178715,7.1133883,42.92117381,22.76862669,16.20362496,55.87901616
50,36.51734567,49.04178715,6.798788786,42.92117381,22.33554459,16.38194299,62.49996066
51,36.51734567,65.94604969,6.839744568,42.92117381,22.33554459,16.62142301,62.49996066
52,36.87646818,65.94604969,6.817903519,41.32327247,21.91510081,16.56390023,62.49996066
53,36.87646818,65.94604969,7.25590539,41.32327247,24.03578019,15.80698228,62.49996066
54,36.87646818,63.40081811,7.112730265,41.8350904,24.03578019,15.64338493,64.48259091
55,38.26118279,63.40081811,7.677069187,41.8350904,26.61649919,15.58551383,64.48259091
56,38.26118279,63.40081811,7.663530111,41.8350904,26.85856915,15.12647891,64.48259091

==> figs/cluster/40containers/worker1/cpu.csv <==
,test1,test10,test13,test18,test21,test25,test29,test33,test37,test6,runningtime
0,0.0884625,0.08558125,0.0723375,0.09304375,0.12005625,0.08194375,0.1037,0.09435,0.1417,0.09226875,2.38E-06
1,0.07919375,0.08718125,0.07865625,0.110775,0.08705625,0.08995625,0.08343125,0.0925,0.1632125,0.1036875,20.19647384
2,0.141225,0.088825,0.09226875,0.09145,0.0874875,0.06985625,0.05126875,0.06600625,0.09096875,0.11773125,40.60509276
3,0.14155625,0.09085625,0.09384375,0.09140625,0.08949375,0.0724875,0.05118125,0.066125,0.09483125,0.12256875,59.68478656
4,0.139125,0.09211875,0.09524375,0.091975,0.08858125,0.070675,0.05131875,0.06768125,0.0961375,0.117075,78.28449845
5,0.18338125,0.09276875,0.0938,0.08771875,0.0796625,0.04868125,0.03295625,0.04364375,0.09341875,0.1450375,97.16050076
6,0.17245625,0.0910625,0.09750625,0.0901125,0.08348125,0.049625,0.03224375,0.04123125,0.09558125,0.144125,115.4524701
7,0.1698125,0.0924625,0.0996375,0.08985625,0.07854375,0.05020625,0.03251875,0.0452125,0.0964625,0.1421375,134.5284731
8,0.1740625,0.0772875,0.0880625,0.08225,0.07935,0.03479375,0.0167125,0.034475,0.0759875,0.1725625,152.636477
9,0.215525,0.0773125,0.0920375,0.07871875,0.076,0.03264375,0.01594375,0.0329375,0.07963125,0.1738125,170.3870988
10,0.20535,0.07980625,0.0915,0.08104375,0.07848125,0.034375,0.01609375,0.03518125,0.07826875,0.16793125,189.3204706
11,0.27155625,0.07853125,0.085,0.07299375,0.080825,0.02708125,0.012425,0.03200625,0.07868125,0.19204375,208.0728011
12,0.219625,0.078625,0.08873125,0.07561875,0.07890625,0.02569375,0.0123125,0.03641875,0.08051875,0.194775,226.901087
13,0.1899625,0.08179375,0.08438125,0.07524375,0.076275,0.02831875,0.0138375,0.03425625,0.07435625,0.1968625,245.921098
14,0.278975,0.0773,0.08516875,0.06496875,0.08245625,0.0272375,0.01661875,0.033875,0.07570625,0.19566875,264.5128381
15,0.23905,0.0776,0.08161875,0.07436875,0.08291875,0.0269,0.0178375,0.035175,0.0786,0.2169875,283.6604717
16,0.25466875,0.0754875,0.0838125,0.07386875,0.0821,0.0276875,0.01845625,0.03518125,0.0721125,0.2062125,302.0139127
17,0.23796875,0.07559375,0.083825,0.0736375,0.08136875,0.03361875,0.0177,0.03703125,0.0768125,0.21829375,320.7924585
18,0.243175,0.0724625,0.089,0.0751125,0.0837,0.03346875,0.01723125,0.03548125,0.0794375,0.210875,340.0727985
19,0.23755625,0.08101875,0.0864375,0.0759875,0.08054375,0.0287125,0.0175125,0.03433125,0.07675625,0.21431875,359.4844606
20,0.257175,0.07443125,0.0870625,0.078375,0.08898125,0.0320375,0.01825,0.034825,0.07826875,0.205725,378.1046352
21,0.263025,0.07505,0.087625,0.07250625,0.0842,0.03384375,0.0178125,0.0381375,0.07995,0.19656875,397.1484845
22,0.21703125,0.0761875,0.08685625,0.0716125,0.08820625,0.03503125,0.01895625,0.03389375,0.075525,0.20925625,415.9084606
23,0.267525,0.07595625,0.091175,0.07188125,0.07365625,0.03673125,0.01909375,0.03369375,0.0747,0.18405,435.5092518
24,0.228925,0.0762125,0.09566875,0.07974375,0.07415625,0.0368125,0.01926875,0.03625625,0.07619375,0.19091875,454.3804703
25,0.247225,0.07574375,0.08890625,0.0737875,0.06471875,0.03480625,0.01706875,0.0356125,0.07419375,0.201375,472.9851003
26,0.257125,0.0750875,0.08609375,0.0774125,0.05676875,0.03778125,0.01768125,0.03554375,0.07080625,0.21891875,491.3844635
27,0.25628125,0.077975,0.08615625,0.0744875,0.05915,0.03895,0.0186375,0.03348125,0.07524375,0.21674375,510.6089392
28,0.2454,0.0738625,0.0892125,0.07916875,0.05753125,0.03756875,0.0186875,0.03395625,0.07745,0.2176125,529.5009196
29,0.24810625,0.07571875,0.08570625,0.07700625,0.05685625,0.0371125,0.017675,0.03345625,0.07531875,0.2247,548.1924603
30,0.2637375,0.07725625,0.0909375,0.07255625,0.05669375,0.02938125,0.01898125,0.03511875,0.0734125,0.22190625,566.8726382
31,0.24978125,0.075975,0.08819375,0.07928125,0.05809375,0.02885625,0.01726875,0.03343125,0.07579375,0.20651875,585.6846235
32,0.2517375,0.076475,0.0917,0.07394375,0.0581375,0.03105625,0.0184625,0.0359375,0.07569375,0.21394375,605.0091074
33,0.2416,0.076225,0.09219375,0.076725,0.05665625,0.0293,0.01815,0.0340125,0.0729875,0.2050625,623.4004636
34,0.2797,0.0711625,0.08839375,0.07126875,0.07365,0.0311875,0.01918125,0.03513125,0.08728125,0.1688125,642.2004876
35,0.281775,0.0716125,0.08825,0.074425,0.07444375,0.03058125,0.01883125,0.036075,0.09204375,0.16551875,661.5524755
36,0.2499375,0.07200625,0.08734375,0.07458125,0.07143125,0.03248125,0.0192125,0.035975,0.08859375,0.20175625,680.916496
37,0.23764375,0.06411875,0.092625,0.06735,0.09548125,0.031425,0.0172,0.0331375,0.08700625,0.2131,699.5285146
38,0.28005625,0.07166875,0.0898,0.06338125,0.0959625,0.0308,0.0171375,0.03300625,0.0819375,0.1943,718.4846313
39,0.2628125,0.0678,0.09316875,0.0648625,0.0930625,0.029675,0.02054375,0.03445625,0.08855625,0.2011375,737.292465
40,0.23571875,0.0696,0.09131875,0.06785,0.07788125,0.02939375,0.01881875,0.0357625,0.09035,0.21456875,756.7804756
41,0.2427375,0.07481875,0.09284375,0.0685625,0.07065,0.02788125,0.01899375,0.033175,0.08935625,0.21484375,776.0564868
42,0.24818125,0.07553125,0.089775,0.06816875,0.0770625,0.02955625,0.0189875,0.0323375,0.09040625,0.204875,795.408534
43,0.2542375,0.07613125,0.0935875,0.0633375,0.07346875,0.0305,0.019025,0.03351875,0.088625,0.2104875,814.2821014
44,0.2324125,0.0776875,0.0975125,0.0653125,0.06973125,0.03084375,0.02081875,0.03408125,0.08935,0.20868125,833.1084762
45,0.214525,0.0786625,0.09311875,0.0646125,0.0742,0.0304375,0.0199375,0.0349625,0.08953125,0.22169375,851.6886261
46,0.22115625,0.0794,0.09693125,0.06271875,0.07490625,0.0290625,0.01906875,0.03428125,0.08881875,0.19026875,870.5484943
47,0.23718125,0.07735,0.09865,0.06871875,0.07786875,0.0263625,0.0187375,0.0334,0.092125,0.170475,889.4964876
48,0.21731875,0.077425,0.09890625,0.0665375,0.0769875,0.0308375,0.01780625,0.0355375,0.09080625,0.2094625,908.6210923
49,0.22054375,0.08121875,0.09709375,0.0662625,0.0782,0.0288875,0.0185625,0.0346,0.0917375,0.2171,927.3124771
50,0.228,0.070125,0.09970625,0.06704375,0.08088125,0.0287125,0.01918125,0.03941875,0.08994375,0.2207125,946.8764729
51,0.2183125,0.06973125,0.09885625,0.0665125,0.076025,0.0268,0.0168125,0.040075,0.08843125,0.21555,965.7004619
52,0.21265,0.0738,0.0988125,0.07115625,0.0756,0.02916875,0.01759375,0.0375,0.09515,0.210375,984.2764981
53,0.228225,0.06980625,0.09443125,0.0666125,0.0764375,0.02834375,0.0191875,0.0403625,0.089925,0.22045,1003.256468
54,0.22495625,0.0695625,0.09726875,0.07253125,0.07479375,0.0303375,0.01934375,0.04215,0.09141875,0.21046875,1022.196461
55,0.2271,0.07563125,0.09785,0.0713375,0.078225,0.03104375,0.02051875,0.04218125,0.0962,0.21465,1040.776794
56,0.21718125,0.08224375,0.0999875,0.071675,0.07994375,0.02905625,0.01906875,0.0408875,0.09175,0.218825,1060.520505
57,0.222475,0.079325,0.0997625,0.0673625,0.0753125,0.0282625,0.01766875,0.03830625,0.0940125,0.23451875,1079.46049
58,0.155175,0.0904375,0.09813125,0.067325,0.0792875,0.0316875,0.0211375,0.041125,0.09281875,0.1506375,1099.020491
59,0.26944375,0.0817125,0.09624375,0.06593125,0.07309375,0.02720625,0.0198875,0.04005,0.0924125,0.1927,1118.417983
60,0.2664125,0.08299375,0.099075,0.067,0.07315625,0.03029375,0.0192375,0.04156875,0.09188125,0.15816875,1137.312484
61,0.17534375,0.0849,0.09690625,0.06445,0.07421875,0.0302625,0.02039375,0.04394375,0.09129375,0.144275,1155.872478
62,0.25763125,0.07221875,0.09126875,0.0628125,0.07734375,0.0288375,0.0180125,0.0385375,0.094075,0.2037625,1174.264635
63,0.2525125,0.08014375,0.100425,0.0668,0.08040625,0.02970625,0.0175,0.04035,0.08969375,0.19813125,1192.664483

==> figs/cluster/40containers/worker1/performance.csv <==
,test25,test37,test33,test29,test10,test21,test18,test13,test1,test6
0,20.13417983,58.86386037,32.27605915,14.35622358,20.02348137,41.16295838,32.56701231,32.71060419,40.80707312,40.51758599
1,19.92042899,58.59801149,32.68018842,14.41316748,21.10810947,41.83974385,32.56701231,32.71060419,41.37391448,40.51758599
2,24.9325819,58.59801149,32.68018842,19.55251908,21.47001171,41.83974385,33.88953471,33.60944986,41.37391448,41.00660849
3,24.9325819,58.59801149,43.34396744,19.55251908,22.07882762,44.62862015,33.88953471,33.60944986,31.20612836,41.00660849
4,28.47819185,58.59801149,43.34396744,26.48749638,22.14539909,44.62862015,34.57153821,34.21799231,29.51890969,35.31177187
5,28.47819185,76.23862267,43.34396744,30.94314003,22.14539909,44.62862015,34.57153821,34.21799231,29.51890969,32.38959479
6,35.48708701,76.23862267,43.34396744,30.94314003,21.86472988,49.19731426,35.68411875,34.50956297,24.49909616,32.38959479
7,35.48708701,76.23862267,61.8343811,30.94314003,21.81840992,49.19731426,35.68411875,34.54906917,24.08999491,29.10713768
8,45.12195182,76.23862267,61.8343811,43.79184628,23.50174165,49.19731426,37.36152291,34.54906917,21.69192147,26.14470768
9,45.12195182,76.23862267,61.8343811,43.79184628,23.50174165,52.50954628,37.36152291,35.57185054,19.91176438,26.14470768
10,45.12195182,93.58477688,61.8343811,43.79184628,25.63206506,52.50954628,39.89159966,35.57185054,19.91103005,24.1239419
11,45.12195182,93.58477688,61.8343811,43.79184628,25.38759971,52.50954628,39.89159966,35.92444515,17.28416657,23.24991727
12,65.59793377,93.58477688,91.8905127,43.79184628,25.58416176,54.78764844,41.84864092,35.92444515,17.38750744,22.12968493
13,65.59793377,93.58477688,91.8905127,94.84667444,25.58416176,54.78764844,41.84864092,36.14529014,17.63402724,22.13104177
14,65.59793377,93.58477688,91.8905127,94.84667444,25.30876923,53.15455532,42.8982594,36.14529014,17.29065347,21.43428683
15,65.59793377,93.58477688,91.8905127,94.84667444,25.52810287,53.15455532,42.8982594,36.94537115,17.49406457,21.43428683
16,72.37345195,103.834996,91.8905127,94.84667444,25.31063223,53.15455532,42.8982594,36.94537115,17.88755178,21.11475897
17,72.37345195,103.834996,92.75989676,79.32625079,25.31063223,50.86437345,42.83628035,36.67907429,17.95065022,20.9274981
18,72.37345195,103.834996,92.75989676,79.32625079,25.47712612,50.86437345,42.83628035,36.67907429,18.02615714,20.26792645
19,62.90013003,103.834996,92.75989676,79.32625079,25.60474896,50.86437345,42.39828491,36.727566,18.28423643,20.27745771
20,62.90013003,103.834996,92.75989676,79.32625079,26.18017387,49.48727107,42.39828491,36.727566,18.64743185,20.1208756
21,62.90013003,101.9864225,90.57570505,72.71530676,26.18017387,49.48727107,42.12234902,36.07112336,17.83586836,20.73140812
22,60.49200273,101.9864225,90.57570505,72.71530676,26.37589979,48.37711978,42.12234902,36.07112336,18.2653389,20.39176059
23,60.49200273,101.9864225,90.57570505,72.71530676,26.50597358,48.37711978,41.98172379,35.90033531,18.04926538,21.43795681
24,60.49200273,101.9864225,90.57570505,72.71530676,26.50597358,48.37711978,41.98172379,35.90033531,16.64816809,21.91616249
25,56.91664696,101.9864225,90.57570505,72.08407068,26.2914834,57.41639733,41.98172379,35.55625558,17.44806552,21.91616249
26,56.91664696,104.2372956,92.09681535,72.08407068,26.13271308,57.41639733,42.06308198,35.55625558,17.55172563,21.40402007
27,56.91664696,104.2372956,92.09681535,72.08407068,25.8310976,57.41639733,42.06308198,35.90919304,17.46022773,19.71378112
28,54.90507364,104.2372956,92.09681535,72.08407068,25.8310976,57.41639733,42.03708959,35.90919304,17.97990084,20.29668236
29,54.90507364,104.2372956,92.09681535,74.17653251,25.91465592,72.67589712,42.03708959,36.07108021,17.91909719,19.89003921
30,54.90507364,104.2372956,92.09681535,74.17653251,25.45630646,72.67589712,41.98701692,36.07108021,16.8314147,20.39497828
31,54.90507364,104.2372956,92.40173841,74.17653251,25.45630646,72.67589712,41.98701692,36.16381693,16.73983908,19.6454308
32,61.68514967,105.6634924,92.40173841,74.17653251,25.36514902,72.67589712,42.84485412,36.16381693,16.76419306,20.09715629
33,61.68514967,105.6634924,92.40173841,74.88875437,25.2372942,72.54947877,42.84485412,36.09429407,17.50553298,20.06755519
34,61.68514967,105.6634924,92.40173841,74.88875437,26.68937445,72.54947877,42.84485412,35.08076119,17.81864166,20.36522985
35,67.05134201,105.6634924,92.40173841,74.88875437,26.68937445,72.54947877,42.8198607,35.08076119,17.58020806,19.91439223
36,67.05134201,105.6634924,91.49812245,74.88875437,27.86287546,59.86386871,42.8198607,34.33609819,18.25303316,20.64433098
37,67.05134201,93.79885364,91.49812245,71.79032969,27.99214149,59.86386871,44.18896174,34.33609819,17.90790415,21.56071162
38,67.05134201,93.79885364,91.49812245,71.79032969,27.99214149,59.86386871,44.18896174,34.41540813,17.55738449,21.56071162
39,66.94796038,93.79885364,91.49812245,71.79032969,27.6973114,46.06778884,47.85970688,34.41540813,18.22849298,21.4943974
40,66.94796038,93.79885364,91.49812245,70.85811305,26.58266735,46.06778884,47.85970688,34.61798096,18.51554585,21.29624128
41,66.94796038,93.79885364,92.7279911,70.85811305,26.58266735,51.44440961,47.85970688,34.61798096,17.77567506,20.08143401
42,67.39911699,88.52151155,92.7279911,70.85811305,25.52422261,51.44440961,48.4453721,35.18243575,18.16181612,20.34285426
43,67.39911699,88.52151155,92.7279911,70.85811305,25.20931649,51.44440961,48.4453721,35.18243575,18.41882348,20.27084708
44,67.39911699,88.52151155,92.7279911,69.10206413,25.14558077,55.34782767,48.4453721,33.9918828,18.41882348,19.80148625
45,67.39911699,88.52151155,92.7279911,69.10206413,25.14558077,55.34782767,49.28104496,33.88124084,18.73548007,20.21341372
46,67.99075127,87.32935214,93.60585618,69.10206413,24.8025825,55.34782767,49.28104496,33.88124084,19.11017251,19.40269899
47,67.99075127,87.32935214,93.60585618,69.10206413,25.03949165,55.1977632,49.29115582,32.90121865,18.90198302,19.38980794
48,67.99075127,87.32935214,93.60585618,71.13313937,25.0311141,55.1977632,49.29115582,32.90121865,18.77243352,19.81375623
49,67.99075127,87.32935214,93.60585618,71.13313937,25.0311141,55.1977632,49.29115582,32.66856194,19.06555557,19.79186106
50,70.63296294,87.32935214,93.60585618,71.13313937,25.28770542,54.2021544,48.21801853,32.66856194,19.08575583,20.6426928
51,70.63296294,87.4124105,90.32242703,71.13313937,27.17893887,54.2021544,48.21801853,32.83142757,17.96540594,20.99219346
52,70.63296294,87.4124105,90.32242703,73.6787951,27.34420872,54.2021544,46.82032108,33.12157154,18.34070373,20.99219346
53,69.99904871,87.4124105,90.32242703,73.6787951,27.34420872,54.00960588,46.82032108,33.12157154,18.74417686,20.23773408
54,69.99904871,87.4124105,90.32242703,73.6787951,28.02924728,54.00960588,46.82032108,33.00535417,19.03622007,19.12259531
55,69.99904871,86.78918552,79.4949038,73.6787951,27.58249998,54.00960588,45.71971846,33.00535417,19.75797892,19.61102366
56,69.99904871,86.78918552,79.4949038,71.82527995,27.58249998,54.51315641,45.71971846,32.7336247,19.57217669,20.12257743
57,70.12877083,86.78918552,79.4949038,71.82527995,24.69541192,54.51315641,46.83630419,32.7336247,18.40902686,20.74947953
58,70.12877083,86.78918552,79.4949038,71.82527995,24.58097005,54.51315641,46.83630419,32.47923851,18.61625385,21.15677905
59,70.12877083,86.78918552,77.71409559,71.6839931,23.88224721,54.38475704,46.83630419,32.44639635,17.5666194,21.74747777
60,70.12877083,85.69802141,77.71409559,71.6839931,23.88224721,54.38475704,47.57728529,32.44639635,18.45869565,22.21630549
61,70.61752558,85.69802141,77.71409559,71.6839931,23.7664597,54.38475704,47.57728529,32.55045152,17.92120123,22.62118816
62,70.61752558,85.69802141,77.71409559,71.6839931,24.92143035,56.07880044,48.37964559,32.55045152,18.34864378,22.62118816
63,70.61752558,85.69802141,78.330477,72.27328491,26.04197741,56.07880044,48.37964559,32.20097995,17.94517708,20.21293879

==> figs/cluster/40containers/worker2/cpu.csv <==
,test12,test14,test19,test22,test26,test3,test30,test35,test38,test7,runningtime
0,0.1300625,0.0816,0.10383125,0.1226875,0.0878875,0.0994,0.063925,0.10365625,0.09241875,0.1116625,2.62E-06
1,0.13894375,0.09495625,0.08800625,0.16569375,0.09869375,0.0634125,0.070225,0.07494375,0.07329375,0.10718125,20.72065139
2,0.16091875,0.09038125,0.07433125,0.105675,0.09320625,0.1027625,0.05493125,0.06333125,0.07548125,0.15265,41.30864882
3,0.16310625,0.088575,0.07616875,0.10163125,0.083675,0.103525,0.05564375,0.0592875,0.07499375,0.14325,60.7646668
4,0.15175,0.08423125,0.06985,0.105025,0.09416875,0.103825,0.05460625,0.06409375,0.07706875,0.151325,80.15725923
5,0.17315,0.08041875,0.0653125,0.11100625,0.08255,0.114625,0.036525,0.04151875,0.05656875,0.1805875,99.89666796
6,0.18133125,0.08723125,0.06378125,0.10936875,0.080475,0.10495,0.0363125,0.04103125,0.058975,0.18729375,120.1846476
7,0.17674375,0.0807625,0.0632625,0.1104375,0.082525,0.11343125,0.03938125,0.042575,0.0603875,0.186675,139.4688344
8,0.1815,0.07473125,0.04518125,0.13588125,0.0649125,0.131075,0.02319375,0.02803125,0.044925,0.24235625,159.4886634
9,0.1970125,0.079325,0.0429375,0.1273125,0.06724375,0.1292875,0.02159375,0.0273875,0.044375,0.2164875,179.5966671
10,0.175575,0.066025,0.0466875,0.12095,0.06259375,0.1083125,0.020975,0.02845,0.04583125,0.14965625,199.1046612
11,0.22660625,0.0623,0.03749375,0.11058125,0.0569875,0.14863125,0.01318125,0.01910625,0.03800625,0.25423125,219.0846608
12,0.23358125,0.0606625,0.0372875,0.1055375,0.05723125,0.14579375,0.0135,0.0191125,0.0361625,0.2364,238.8846564
13,0.23385625,0.05083125,0.03241875,0.13170625,0.0556625,0.1304,0.0134875,0.01841875,0.04075,0.277925,258.648663
14,0.2592,0.05205,0.0331875,0.13565625,0.0562625,0.13655,0.013175,0.01709375,0.03921875,0.25668125,279.2766652
15,0.21074375,0.05473125,0.03236875,0.13385,0.05525,0.14693125,0.01374375,0.0168625,0.03965,0.253525,299.1566997
16,0.25025625,0.04030625,0.02833125,0.13044375,0.0556125,0.158925,0.0155375,0.01818125,0.0401125,0.21558125,318.9286432
17,0.2393,0.0371125,0.02706875,0.1271875,0.05921875,0.14986875,0.0162,0.017225,0.0394125,0.2687375,339.2646463
18,0.26043125,0.04069375,0.028675,0.13446875,0.05596875,0.1257875,0.014925,0.017575,0.04069375,0.24025625,360.1526394
19,0.22345,0.03248125,0.02415,0.1336375,0.06774375,0.16205625,0.0152125,0.0241,0.04134375,0.2123125,380.7291224
20,0.21004375,0.03056875,0.0249125,0.12139375,0.066,0.14786875,0.01565,0.0244875,0.03994375,0.24844375,400.5246427
21,0.21514375,0.03139375,0.0242375,0.13276875,0.063175,0.13719375,0.0157,0.02623125,0.04123125,0.3036375,421.1206443
22,0.18123125,0.0317625,0.0231625,0.1301875,0.05719375,0.143575,0.02285625,0.024325,0.0379375,0.3081,441.6566379
23,0.2294625,0.03244375,0.0244875,0.127575,0.0589875,0.139,0.0224,0.0218875,0.03913125,0.28859375,461.8446789
24,0.2207375,0.03430625,0.02573125,0.13520625,0.05661875,0.14888125,0.0214,0.02450625,0.0392375,0.275525,482.3086715
25,0.218775,0.03278125,0.02509375,0.139525,0.05709375,0.1406,0.0217625,0.02295625,0.03906875,0.26785625,502.8166659
26,0.23301875,0.0333375,0.02591875,0.13375625,0.0583375,0.1441,0.02,0.02301875,0.0388125,0.25973125,523.2446477
27,0.24324375,0.0354625,0.0301875,0.14938125,0.0586,0.122675,0.0201875,0.02205625,0.0365875,0.27604375,543.5406446
28,0.23169375,0.03548125,0.02938125,0.15104375,0.0575625,0.14279375,0.02239375,0.02375,0.03698125,0.24960625,563.7646813
29,0.1617,0.03475,0.03056875,0.14875625,0.0567875,0.164825,0.0214625,0.02325625,0.03766875,0.2831,584.4366376
30,0.18998125,0.03620625,0.030225,0.1566875,0.0572125,0.13369375,0.02035625,0.021425,0.03809375,0.2928125,604.680671
31,0.22489375,0.032025,0.0282375,0.14135,0.06330625,0.1474125,0.01879375,0.02105625,0.0370875,0.26495625,625.6086626
32,0.22948125,0.03600625,0.02909375,0.14046875,0.0627375,0.14615,0.0209875,0.02204375,0.03610625,0.27475,645.3806884
33,0.22198125,0.033725,0.0295,0.13368125,0.060575,0.1457875,0.02034375,0.0238375,0.02498125,0.28068125,665.2006454
34,0.220025,0.03495625,0.03053125,0.1380375,0.0631,0.1157,0.02133125,0.02354375,0.03583125,0.25735625,685.3126531
35,0.1907625,0.0362375,0.02855,0.131325,0.06343125,0.175,0.0192125,0.0238875,0.04355625,0.21566875,705.3926518
36,0.1945875,0.03733125,0.03079375,0.142825,0.062075,0.1783125,0.0200875,0.0228375,0.04350625,0.23045625,725.6646366
37,0.18745625,0.03858125,0.03016875,0.132675,0.06334375,0.17673125,0.02001875,0.02443125,0.04391875,0.24009375,744.944643
38,0.1939625,0.0379375,0.0302125,0.14203125,0.06315,0.177675,0.01986875,0.0241125,0.04395,0.2408875,764.3367352
39,0.177325,0.03918125,0.03008125,0.14066875,0.0635125,0.17809375,0.02048125,0.02435,0.04545625,0.2332125,784.4526587
40,0.18825,0.03678125,0.0283375,0.13900625,0.0602375,0.16035,0.0189,0.0227,0.0415375,0.24236875,803.908643
41,0.22840625,0.03463125,0.02814375,0.14108125,0.0644375,0.142,0.01963125,0.02449375,0.0449,0.2461625,823.9604433
42,0.22009375,0.034725,0.028975,0.14611875,0.06273125,0.1264125,0.02096875,0.02311875,0.044525,0.25799375,844.1691432
43,0.2177875,0.0341875,0.0283625,0.1394875,0.06279375,0.1155375,0.0189625,0.022325,0.04454375,0.27201875,863.6326389
44,0.21415625,0.037175,0.029925,0.14579375,0.0674,0.1461875,0.01890625,0.02254375,0.0449625,0.25230625,884.3166704
45,0.2319625,0.0351625,0.028825,0.14315625,0.06185625,0.13595625,0.01885,0.0235875,0.04358125,0.2683625,904.1567233
46,0.1612125,0.03858125,0.028375,0.13249375,0.0665875,0.15716875,0.01850625,0.0238125,0.04453125,0.2830875,924.1926668
47,0.1910375,0.0385125,0.02828125,0.14274375,0.06465625,0.1438875,0.01880625,0.02355,0.0448375,0.27788125,944.2926679
48,0.18123125,0.039425,0.0308875,0.14445,0.06908125,0.14820625,0.01806875,0.0239375,0.0445875,0.2856375,964.6206558
49,0.182475,0.03859375,0.0290625,0.1401125,0.07148125,0.127375,0.0177625,0.02405625,0.04440625,0.2847,984.0486581
50,0.18433125,0.03740625,0.0266875,0.1421,0.06569375,0.1367375,0.01866875,0.02478125,0.04294375,0.287175,1004.516652
51,0.17749375,0.0359625,0.02670625,0.1411125,0.070625,0.14700625,0.018125,0.02384375,0.0426875,0.28415625,1024.469801
52,0.2133625,0.0359125,0.0234125,0.13195,0.07070625,0.13460625,0.0220375,0.02425625,0.0451125,0.2701875,1044.028662
53,0.17324375,0.0351375,0.0234875,0.13535625,0.0688,0.15725,0.0229,0.02280625,0.04309375,0.31058125,1063.956686
54,0.21149375,0.03643125,0.02643125,0.13611875,0.0710625,0.14855625,0.02214375,0.02515625,0.04655625,0.25490625,1084.048648
55,0.2225,0.036325,0.02265,0.13515,0.067475,0.121975,0.02345625,0.024025,0.046475,0.25650625,1104.152642
56,0.178775,0.0351,0.02568125,0.13563125,0.070525,0.15071875,0.0219125,0.02259375,0.04504375,0.3115375,1124.137736
57,0.22684375,0.0349875,0.024725,0.13426875,0.07295,0.129375,0.02210625,0.02379375,0.04611875,0.2742875,1144.408639
58,0.253525,0.035475,0.0249375,0.13143125,0.07105625,0.15206875,0.021975,0.022575,0.04354375,0.2074125,1164.492641
59,0.23784375,0.03595,0.0265625,0.137,0.0661125,0.14996875,0.0223625,0.0224875,0.04666875,0.21709375,1184.848655
60,0.233125,0.03669375,0.03368125,0.1502375,0.07108125,0.1482875,0.02303125,0.0220875,0.04855625,0.22485625,1205.612649

==> figs/cluster/40containers/worker2/performance.csv <==
,test35,test14,test12,test7,test30,test22,test3,test38,test19,test26
0,19.7895813,14.24727702,64.90859103,68.84293652,20.30039358,65.23006272,31.81653833,34.22041249,14.69053268,42.18042898
1,21.83212519,14.87519503,68.30052805,68.84293652,21.61171269,69.19514203,35.85982513,35.45193052,14.99765587,43.62459636
2,21.87944651,14.72422767,68.30052805,68.84293652,21.61171269,69.19514203,35.85982513,35.45193052,15.19432569,43.62459636
3,30.87275696,15.10263968,53.923841,57.55589581,31.65145636,69.19514203,33.65564322,39.74838948,17.43065238,45.27629876
4,30.87275696,15.30797648,53.923841,57.55589581,31.65145636,69.19514203,33.65564322,39.74838948,18.02322698,45.27629876
5,33.23497677,15.55324793,53.923841,57.55589581,36.09955883,74.0236764,32.4736886,39.74838948,20.14820361,45.27629876
6,33.23497677,15.73825049,47.00772142,46.75719929,36.09955883,74.0236764,28.47701716,46.54902315,20.14820361,47.50133491
7,46.25017262,16.01657701,47.00772142,46.75719929,36.09955883,74.0236764,29.42945838,46.54902315,20.6713686,47.50133491
8,46.25017262,16.49255228,43.56213593,40.14389729,55.30555272,69.65107059,29.42945838,46.54902315,21.64809275,47.50133491
9,46.25017262,17.6369431,43.56213593,40.14389729,55.30555272,69.65107059,25.31199479,59.55446482,28.27574253,55.11308241
10,46.25017262,18.24059558,40.10846424,35.59877205,55.30555272,69.65107059,25.42423344,59.55446482,28.27574253,55.11308241
11,72.58553529,18.24059558,40.10846424,33.46679235,55.30555272,69.65107059,22.77253199,59.55446482,29.0959847,55.11308241
12,72.58553529,21.24883032,34.39298749,33.46679235,55.30555272,66.26332498,22.88489103,59.55446482,34.07767034,68.01372743
13,72.58553529,20.91469789,34.39298749,32.05838132,112.4906263,66.26332498,22.88489103,77.97911119,34.07767034,68.01372743
14,72.58553529,22.99221206,34.24212337,32.05838132,112.4906263,66.26332498,23.2560699,77.97911119,36.49841833,68.01372743
15,72.58553529,24.54515862,33.35685396,32.50986338,112.4906263,64.10598898,23.25828981,77.97911119,36.49841833,68.01372743
16,72.58553529,26.66499496,33.35685396,31.57714939,112.4906263,64.10598898,23.48309302,77.97911119,39.02054334,73.23257279
17,110.3972754,26.66499496,33.05353451,31.57714939,112.4906263,64.10598898,21.93879366,79.63350201,39.02054334,73.23257279
18,110.3972754,32.55308104,33.05353451,31.23732519,112.4906263,60.46687245,22.53967309,79.63350201,47.3159039,73.23257279
19,110.3972754,32.55308104,33.14097762,29.62976956,112.4906263,60.46687245,21.83034754,79.63350201,47.3159039,70.92955971
20,110.3972754,37.44863653,37.27195954,29.62976956,135.2989039,60.46687245,22.19816351,79.63350201,47.3159039,70.92955971
21,93.32269311,37.44863653,37.27195954,29.26715946,135.2989039,61.16942239,22.24324393,79.47022343,54.47937679,70.92955971
22,93.32269311,40.90568614,36.79273558,28.65869713,135.2989039,61.16942239,22.24324393,79.47022343,54.47937679,64.36586785
23,93.32269311,40.90568614,36.79273558,28.97935224,135.2989039,61.16942239,23.27976799,79.47022343,54.47937679,64.36586785
24,93.32269311,40.97271228,36.11332226,28.97935224,135.2989039,61.23841977,23.51199198,79.47022343,56.59565544,64.36586785
25,84.39602971,40.97271228,36.11332226,29.51379466,99.77472544,61.23841977,23.55545735,80.96996617,56.59565544,64.36586785
26,84.39602971,38.87445235,35.2062273,30.15816236,99.77472544,61.23841977,24.18534613,80.96996617,51.47668338,71.0825696
27,84.39602971,38.87445235,35.22967577,30.15816236,99.77472544,58.55149388,23.52902865,80.96996617,51.47668338,71.0825696
28,84.39602971,37.39835477,35.22967577,31.58835769,99.77472544,58.55149388,22.81433392,80.96996617,51.47668338,71.0825696
29,84.39602971,36.6670208,34.36903787,31.79876733,99.77472544,58.55149388,22.64327264,82.16974568,44.73144102,72.67573118
30,84.29340291,36.6670208,34.36903787,31.79876733,93.30650783,53.39200735,22.64327264,82.16974568,44.73144102,72.67573118
31,84.29340291,36.29401898,34.99099565,30.77858448,93.30650783,53.39200735,24.42281294,82.16974568,43.46045232,72.67573118
32,84.29340291,36.29401898,34.99099565,30.77858448,93.30650783,56.00260925,22.28931093,82.16974568,43.46045232,72.67573118
33,84.29340291,36.48124194,34.06854868,30.5262723,93.30650783,56.00260925,22.45611715,86.17465401,45.96564412,68.49268174
34,85.61087203,36.48124194,34.65134549,31.00796747,96.1956439,56.00260925,23.14787626,86.17465401,45.96564412,68.49268174
35,85.61087203,36.22394753,34.65134549,31.00796747,96.1956439,57.7624824,19.03531528,86.17465401,45.471421,68.49268174
36,85.61087203,36.22394753,42.24173832,33.02118587,96.1956439,57.7624824,18.39941025,86.17465401,45.471421,66.82138395
37,85.61087203,34.98013878,42.24173832,33.02118587,96.1956439,57.7624824,18.27922773,78.68254209,45.471421,66.82138395
38,85.71209669,35.24014044,42.24173832,34.22760129,96.1956439,56.51554441,18.44511461,78.68254209,45.30793524,66.82138395
39,85.71209669,35.24014044,42.02265954,34.04434037,96.1956439,56.51554441,18.89071655,78.68254209,45.30793524,66.82138395
40,85.71209669,34.99782491,42.02265954,34.04434037,102.7743258,56.51554441,19.40031576,78.68254209,45.10965395,66.86799335
41,85.71209669,34.99782491,40.96133518,32.88158631,102.7743258,56.41046691,22.40312624,73.10298657,45.10965395,66.86799335
42,84.61544275,36.1050725,40.96133518,32.88158631,102.7743258,56.41046691,23.67400503,73.10298657,43.69049025,66.86799335
43,84.61544275,36.1050725,36.07148337,31.17416215,102.7743258,56.41046691,23.50180101,73.10298657,43.69049025,65.49514508
44,84.61544275,35.70622706,35.89593053,30.7536552,102.7743258,56.94146156,23.50180101,68.91035771,43.99206018,65.49514508
45,84.61544275,35.70622706,35.89593053,30.7536552,100.6664264,56.94146156,23.58547521,68.91035771,43.99206018,65.49514508
46,84.61544275,35.92784357,36.8195591,31.60520649,100.6664264,56.94146156,24.06628895,68.91035771,43.99206018,64.76448083
47,84.83112502,35.33241081,36.8195591,29.04548287,100.6664264,57.17091322,22.53156972,68.91035771,44.58606124,64.76448083
48,84.83112502,35.33241081,43.48279881,29.04548287,100.6664264,57.17091322,21.42229438,70.46222496,44.58606124,64.76448083
49,84.83112502,34.90392494,43.48279881,29.05905294,100.6664264,57.17091322,21.33836222,70.46222496,46.93669772,60.37777519
50,84.83112502,34.90392494,43.17086792,28.26455903,108.0967805,57.26989365,22.32580447,70.46222496,46.93669772,60.37777519
51,85.07390761,34.79682755,43.17086792,28.73294687,108.0967805,57.26989365,22.67325902,73.09083652,46.53246355,60.37777519
52,85.07390761,34.79682755,43.17086792,28.73294687,108.0967805,57.64559746,22.67325902,73.09083652,46.53246355,59.9424684
53,85.07390761,35.11110306,41.49770927,30.47413015,108.0967805,57.64559746,23.02016354,73.09083652,46.53246355,59.9424684
54,85.07390761,35.11110306,37.06673098,30.47413015,108.0967805,57.64559746,22.64965153,73.09083652,53.8966608,59.9424684
55,83.51108742,36.2351768,37.06673098,30.65130091,96.48972535,59.27842808,22.96890426,70.54185581,53.8966608,59.83539343
56,83.51108742,35.89620709,36.00331116,31.17810369,96.48972535,59.27842808,23.77641892,70.54185581,53.8966608,59.83539343
57,83.51108742,35.89620709,36.00331116,31.17810369,96.48972535,59.27842808,23.06292295,70.54185581,53.00274086,59.83539343
58,83.51108742,35.67408657,34.33006215,31.78434706,96.48972535,60.53423572,23.71408343,69.80920243,53.00274086,59.98000693
59,86.5190506,35.67408657,34.33006215,31.19398928,88.85660124,60.53423572,23.71408343,69.80920243,50.18516803,59.98000693
60,86.5190506,36.12588549,34.80756712,31.19398928,88.85660124,60.53423572,23.99203372,69.80920243,50.18516803,59.98000693

==> figs/cluster/40containers/worker3/cpu.csv <==
,test11,test15,test20,test23,test27,test31,test36,test39,test4,test5,runningtime
0,0.1152,0.0958,0.084525,0.08991875,0.1322125,0.0956875,0.0952875,0.0861375,0.0935375,0.10203125,2.62E-06
1,0.1094125,0.10251875,0.0993625,0.08115,0.153225,0.0812625,0.0909125,0.0774375,0.08019375,0.0992875,19.94047642
2,0.1403625,0.0914375,0.086825,0.0541125,0.1321625,0.1032,0.06281875,0.04775625,0.12291875,0.09893125,40.02447176
3,0.14053125,0.0993625,0.0844875,0.05571875,0.13296875,0.096525,0.06313125,0.0486375,0.09505,0.1016375,59.5727787
4,0.1442375,0.09559375,0.08584375,0.0548625,0.13249375,0.11135,0.0644,0.04906875,0.10305,0.10164375,79.18846464
5,0.15803125,0.09243125,0.0761625,0.04626875,0.128775,0.0881625,0.04575625,0.0278375,0.13219375,0.11683125,99.09646416
6,0.17081875,0.0928125,0.07420625,0.047475,0.1272,0.08614375,0.04735,0.0278,0.137925,0.1114625,117.5885093
7,0.16769375,0.09019375,0.07334375,0.0495125,0.121675,0.086425,0.04883125,0.02930625,0.1397875,0.1136375,136.4765143
8,0.1652875,0.0765,0.0691875,0.04669375,0.12805,0.06514375,0.04283125,0.01699375,0.16535,0.1362375,155.6486456
9,0.1631125,0.07653125,0.07065,0.04819375,0.12551875,0.06511875,0.04323125,0.01768125,0.16713125,0.13400625,174.7364769
10,0.13901875,0.08269375,0.066175,0.04676875,0.1307,0.063775,0.0450125,0.01598125,0.1706375,0.13410625,193.4884923
11,0.1567875,0.072225,0.0571625,0.05930625,0.12556875,0.04885625,0.04005,0.015825,0.15665,0.1212375,211.9804554
12,0.16515625,0.07335625,0.05778125,0.06095625,0.1258375,0.04928125,0.042225,0.01783125,0.18336875,0.1164375,230.9206314
13,0.1617,0.06925,0.0571375,0.06139375,0.12803125,0.0505,0.0419,0.01719375,0.17680625,0.13361875,249.1903572
14,0.1334125,0.0610375,0.04208125,0.0704375,0.1230375,0.04935,0.0552625,0.012375,0.17579375,0.13249375,267.8164632
15,0.1211625,0.065225,0.04390625,0.07356875,0.1251625,0.0511,0.0565625,0.01353125,0.1730125,0.122625,286.5244637
16,0.1297,0.0609125,0.042575,0.07056875,0.13016875,0.04900625,0.054875,0.0118375,0.1850875,0.134025,304.8604555
17,0.15421875,0.05625625,0.04221875,0.0744,0.12874375,0.04880625,0.05975,0.012525,0.1445375,0.12979375,323.3690944
18,0.15666875,0.05541875,0.04248125,0.06885,0.12884375,0.04971875,0.05938125,0.0122375,0.1705625,0.13511875,341.3689656
19,0.15143125,0.05745,0.04478125,0.07001875,0.1277375,0.0502125,0.06164375,0.01286875,0.1491625,0.131275,360.0604534
20,0.16093125,0.05635,0.0456625,0.06541875,0.12358125,0.07299375,0.06093125,0.01226875,0.17025,0.1327875,378.7911739
21,0.1722875,0.05975,0.04586875,0.06314375,0.133775,0.0724625,0.05905,0.0142,0.1746,0.11213125,397.740469
22,0.16320625,0.05649375,0.0436,0.064025,0.12748125,0.07316875,0.060775,0.01194375,0.13224375,0.1295,416.4900026
23,0.16815625,0.05704375,0.0419625,0.04705625,0.12489375,0.0656625,0.04710625,0.01224375,0.19505,0.139175,435.2404604
24,0.16538125,0.0575375,0.0444875,0.04835,0.12136875,0.0732125,0.04695,0.013175,0.16709375,0.12745625,453.9689233
25,0.16379375,0.05563125,0.04354375,0.0515125,0.12409375,0.070475,0.04656875,0.012425,0.19349375,0.132975,472.556469
26,0.1681625,0.05583125,0.0401625,0.04570625,0.1361625,0.0478625,0.042725,0.0169,0.20426875,0.12435625,491.2606618
27,0.17758125,0.05636875,0.04024375,0.0450875,0.11086875,0.04713125,0.04473125,0.01625625,0.2032125,0.1286,508.9684584
28,0.17589375,0.0549375,0.04234375,0.0442125,0.12985,0.04836875,0.04540625,0.015575,0.1936875,0.1346625,527.4935367
29,0.17525,0.05916875,0.0420625,0.06195,0.13466875,0.04708125,0.04785625,0.0161625,0.1934625,0.1185,546.4164696
30,0.1669375,0.05989375,0.04069375,0.06055,0.1279875,0.046275,0.04495,0.01616875,0.21375,0.111025,564.2724626
31,0.1713,0.0591,0.0416875,0.0631625,0.12630625,0.0484875,0.0442625,0.01663125,0.2196875,0.12478125,582.5644593
32,0.1693,0.0603875,0.04558125,0.0800625,0.13103125,0.04969375,0.0580125,0.01795,0.175575,0.1224875,601.3564594
33,0.161725,0.06056875,0.04094375,0.0852625,0.12419375,0.0499125,0.0541875,0.01589375,0.13845,0.12796875,619.6724536
34,0.167225,0.0566,0.04179375,0.08219375,0.12801875,0.048625,0.05515,0.01636875,0.1728625,0.1295125,638.3656564
35,0.17218125,0.05899375,0.04331875,0.06285,0.12661875,0.0673875,0.0553125,0.0141625,0.180725,0.129125,656.6405034
36,0.16875,0.0568125,0.0429,0.06053125,0.12735,0.0667375,0.0554375,0.01249375,0.1710875,0.129775,674.7204692
37,0.159425,0.05704375,0.043325,0.06024375,0.1272875,0.0654375,0.05725625,0.01365,0.1746375,0.12334375,693.4791598
38,0.14458125,0.0578875,0.04110625,0.04969375,0.1254125,0.06404375,0.0548125,0.01313125,0.22401875,0.11825,711.5324626
39,0.1385625,0.056225,0.04054375,0.04998125,0.125625,0.066,0.0525375,0.01304375,0.22865,0.12246875,729.7204664
40,0.1496,0.06144375,0.04033125,0.050925,0.1258625,0.060975,0.05405625,0.01313125,0.1676125,0.1117375,748.0404832
41,0.1392,0.05804375,0.0399,0.05063125,0.12343125,0.0501375,0.0549,0.01298125,0.2620125,0.12155,766.584523
42,0.1513375,0.058775,0.03918125,0.0475875,0.1307375,0.049575,0.05559375,0.012675,0.2333,0.13015625,784.9564536
43,0.14216875,0.0598875,0.0378875,0.04983125,0.1278375,0.05141875,0.057475,0.013,0.249925,0.123825,803.9364688
44,0.1197875,0.06205,0.04138125,0.04735,0.1284625,0.04935,0.0542,0.01340625,0.23273125,0.12639375,822.2404735
45,0.1507875,0.06209375,0.04858125,0.07181875,0.1335125,0.05079375,0.05576875,0.01750625,0.20258125,0.126425,840.816483
46,0.1537125,0.06425,0.05165625,0.07234375,0.13323125,0.0546,0.057525,0.016925,0.1585,0.1114375,859.2004766
47,0.15718125,0.05990625,0.0459375,0.07345625,0.1270875,0.05138125,0.0583,0.017725,0.20551875,0.12073125,878.5084679
48,0.14450625,0.06286875,0.0487875,0.0728,0.13940625,0.0540875,0.0431,0.01808125,0.17935,0.13465,896.856472
49,0.1357,0.06345625,0.05043125,0.07604375,0.12688125,0.05274375,0.04464375,0.016775,0.18676875,0.13586875,915.3776448
50,0.1442,0.06258125,0.0495625,0.0739375,0.13491875,0.05186875,0.044375,0.01625,0.16865,0.1257,934.7404575
51,0.1741375,0.06676875,0.051225,0.05529375,0.13565,0.05605625,0.04550625,0.0177375,0.167625,0.141925,953.1892858
52,0.1778625,0.06549375,0.04996875,0.0539125,0.13635625,0.05594375,0.0489125,0.01684375,0.17126875,0.12609375,971.5926483
53,0.17064375,0.06363125,0.05054375,0.05589375,0.13206875,0.0525875,0.04625,0.0164375,0.170225,0.13789375,990.7084963
54,0.1739375,0.05850625,0.0426375,0.03888125,0.14351875,0.05560625,0.04416875,0.01375625,0.20543125,0.135725,1009.296467
55,0.17463125,0.0586625,0.04435625,0.0402125,0.13385,0.055075,0.042675,0.011525,0.20746875,0.137075,1027.33647
56,0.1656375,0.0601,0.04554375,0.04293125,0.13401875,0.0571,0.04314375,0.01408125,0.1991625,0.13460625,1046.048473
57,0.1541625,0.057475,0.04450625,0.0420875,0.13145,0.0548375,0.04441875,0.01185,0.2238125,0.115925,1064.452493
58,0.1522375,0.0623125,0.04660625,0.0430375,0.12735,0.05596875,0.04193125,0.01289375,0.23228125,0.133875,1082.472473
59,0.16149375,0.05753125,0.0451,0.043925,0.13188125,0.0560625,0.0441125,0.0124625,0.210275,0.13954375,1101.000478
60,0.16968125,0.0511875,0.04180625,0.05486875,0.1224875,0.055125,0.0444,0.01275,0.21183125,0.134775,1119.576963
61,0.18345625,0.05426875,0.0438125,0.05760625,0.1282875,0.05695,0.044325,0.0122375,0.2045,0.138975,1137.985134

==> figs/cluster/40containers/worker3/performance.csv <==
,test36,test5,test11,test20,test4,test27,test15,test23,test31,test39
0,39.61252403,20.05665851,40.30749464,20.6403892,14.27384305,59.80947518,21.0433917,32.17819881,40.54547453,14.55391979
1,39.61252403,19.04084325,42.29770851,19.59086394,14.81547427,58.65263462,21.0433917,32.17819881,41.73232675,14.88007283
2,45.88170528,21.21449614,42.29770851,21.1961813,12.25482225,58.65263462,20.10197949,35.00661421,41.73232675,15.14981556
3,45.88170528,19.11776757,31.62650299,21.1961813,11.53613973,58.65263462,20.29888415,35.00661421,40.0978384,27.57561755
4,45.88170528,19.16408038,31.62650299,22.41634393,12.07027388,58.83606529,20.31948686,35.00661421,40.0978384,27.57561755
5,45.88170528,16.63745689,31.12026167,22.89339328,10.11238146,58.83606529,20.69092011,58.35367751,40.0978384,27.5202806
6,72.89239669,16.76113462,25.17189336,26.56287527,9.798601866,58.83606529,21.734483,58.35367751,43.8011055,27.5202806
7,72.89239669,16.76303291,25.91113472,26.56287527,9.744388103,61.81070471,21.67807865,58.35367751,43.8011055,48.72766733
8,72.89239669,15.20616698,25.91113472,26.49323964,8.466653347,61.81070471,23.52310562,68.59431124,43.8011055,48.72766733
9,72.89239669,14.82944417,25.49536419,30.20016932,8.391201973,61.81070471,23.52310562,68.59431124,52.84634733,48.72766733
10,72.89239669,15.12342739,25.37740326,30.20016932,8.370855093,61.91163921,24.99707794,68.59431124,52.84634733,48.72766733
11,96.51789355,15.02248263,25.37740326,30.8446064,7.183390617,61.91163921,25.86201906,68.59431124,52.84634733,48.72766733
12,96.51789355,14.85703564,26.26715374,30.8446064,8.114303827,61.91163921,27.59807158,63.49712753,73.3570075,78.30301881
13,96.51789355,14.89935231,25.83923912,34.37051058,7.695026875,61.91163921,27.59807158,63.49712753,73.3570075,78.30301881
14,96.51789355,14.94289422,25.83923912,34.37051058,7.530785799,62.6314187,28.88193488,50.56635261,73.3570075,78.30301881
15,96.51789355,14.99895549,29.78761911,41.72120166,7.817332268,62.6314187,28.88193488,50.56635261,73.3570075,78.30301881
16,85.95179605,14.80166888,32.10334682,41.72120166,7.558642626,62.6314187,32.55845904,50.56635261,73.3570075,78.30301881
17,85.95179605,15.09261227,32.10334682,41.72120166,7.861167431,63.21714067,32.55845904,45.03660774,86.34781265,97.49350739
18,85.95179605,15.08390307,27.86931276,47.45499372,8.20168829,63.21714067,34.41090202,45.03660774,86.34781265,97.49350739
19,85.95179605,15.06087756,27.69692087,47.45499372,8.318298578,63.21714067,34.41090202,44.26800823,86.34781265,97.49350739
20,73.66018796,14.81814432,27.69692087,47.69794989,8.212031841,63.21714067,35.79586053,44.26800823,86.34781265,97.49350739
21,73.66018796,14.87717557,25.80362201,47.69794989,8.14208293,62.10628772,35.79586053,44.26800823,73.98582387,97.49350739
22,73.66018796,14.75435042,25.31141162,47.69794989,8.274846792,62.10628772,34.89367437,49.42450166,73.98582387,97.49350739
23,73.66018796,14.82344747,25.52339864,45.65604067,6.841683149,62.10628772,35.02937603,49.42450166,73.98582387,112.998847
24,78.48241448,14.7939651,25.52339864,45.65604067,7.069236279,62.26526117,35.02937603,49.42450166,58.91597533,112.998847
25,78.48241448,14.91840577,25.18573523,47.23812294,7.094860792,62.26526117,35.28680897,60.82192039,58.91597533,112.998847
26,78.48241448,15.29897189,25.26348782,47.23812294,6.866844893,62.26526117,35.28680897,60.82192039,58.91597533,112.998847
27,78.48241448,15.42498374,25.26348782,47.23812294,6.722061634,62.7438941,35.90197682,60.82192039,58.91597533,112.998847
28,78.48241448,15.2688477,24.89291692,48.61104655,7.117464066,62.7438941,35.90197682,60.82192039,75.70999289,96.10683703
29,94.19235897,15.47139192,24.43561196,48.61104655,6.424501657,62.7438941,35.73190594,68.69002295,75.70999289,96.10683703
30,94.19235897,16.70988274,25.03052616,48.47418356,6.892528772,62.7438941,35.73190594,68.69002295,75.70999289,96.10683703
31,94.19235897,16.55272222,25.03052616,48.47418356,7.018188238,61.73905087,34.55385518,68.69002295,75.70999289,96.10683703
32,94.19235897,16.03318882,24.92994142,48.47418356,7.462304115,61.73905087,34.55385518,51.04784918,75.70999289,96.10683703
33,94.19235897,15.72083473,24.81441164,47.70850921,7.784540415,61.73905087,33.74752188,51.04784918,87.31659126,82.0148716
34,84.91168761,15.89169836,24.85990119,47.70850921,8.169049025,61.78957319,33.74752188,38.73554277,87.31659126,82.0148716
35,84.91168761,15.92720032,24.85990119,47.70850921,7.591935396,61.78957319,33.62861371,38.73554277,87.31659126,82.0148716
36,84.91168761,15.83905387,25.81046557,46.88278461,7.617874384,61.78957319,33.62861371,46.24622488,87.31659126,82.0148716
37,84.91168761,15.90668845,25.83038688,46.88278461,8.110108852,61.9545722,34.59306383,46.24622488,70.1004591,82.0148716
38,77.1551125,15.83811665,25.83038688,47.50286818,6.502540112,61.9545722,34.59306383,46.24622488,70.1004591,89.74222612
39,77.1551125,15.98633122,27.34711456,47.50286818,6.807435274,61.9545722,34.26578403,46.24622488,70.1004591,89.74222612
40,77.1551125,15.69174743,28.57588744,47.50286818,6.477852583,61.9545722,34.50759578,57.46843863,70.1004591,89.74222612
41,77.1551125,15.89891672,28.57588744,50.18672991,5.775552034,61.78525305,34.50759578,57.46843863,65.04030228,89.74222612
42,77.19863153,15.90560031,28.79955268,50.18672991,5.68414259,61.78525305,33.94578123,57.46843863,65.04030228,89.74222612
43,77.19863153,15.7854557,28.69981408,50.18672991,6.074926138,61.78525305,33.94578123,63.95035911,65.04030228,106.1921365
44,77.19863153,15.7205925,28.69981408,50.6055007,6.114804983,60.70280099,33.61266446,63.95035911,65.04030228,106.1921365
45,77.19863153,15.62888575,28.79956579,50.6055007,7.211046696,60.70280099,33.61266446,63.95035911,81.36665797,106.1921365
46,74.89348292,15.24527693,26.65916204,45.89034414,6.84188652,60.70280099,32.91938591,55.01002574,81.36665797,106.1921365
47,74.89348292,15.34451675,26.65916204,45.89034414,7.642610073,60.06159496,32.91938591,55.01002574,81.36665797,106.1921365
48,74.89348292,15.36889267,26.61357355,41.80310011,7.290344,60.06159496,32.0857439,44.31615543,81.36665797,88.58591533
49,74.89348292,14.14592195,29.53353071,41.80310011,7.478780508,60.06159496,31.68587279,44.31615543,82.17567945,88.58591533
50,74.89348292,14.13338423,29.53353071,41.80310011,7.105324507,60.06159496,31.68587279,44.31615543,82.17567945,88.58591533
51,84.1253984,14.32796216,29.2232821,40.84841561,8.124522686,59.94237804,31.40061927,43.57256246,82.17567945,88.58591533
52,84.1253984,14.59410095,23.57296872,40.84841561,7.855263948,59.94237804,31.40061927,43.57256246,82.17567945,88.58591533
53,84.1253984,14.28078365,23.57296872,40.20029163,8.110285044,59.94237804,31.25664473,43.57256246,82.17567945,81.40318966
54,84.1253984,14.44382739,24.26361942,40.20029163,7.299743891,59.98286462,31.25664473,56.31056786,79.48175001,81.40318966
55,84.1253984,14.15772414,23.78810191,42.78173494,7.016026258,59.98286462,31.94150782,56.31056786,79.48175001,81.40318966
56,93.41392708,14.20642829,23.69395828,42.78173494,7.506583452,59.98286462,33.11515903,56.31056786,79.48175001,81.40318966
57,93.41392708,14.07945752,23.69395828,42.78173494,6.441189289,58.88541269,33.11515903,56.31056786,79.48175001,81.40318966
58,93.41392708,14.2166543,24.42838168,44.86377454,6.612885237,58.88541269,33.2291925,76.849401,77.31677985,100.4136612
59,93.41392708,14.1527853,25.48650002,44.86377454,6.905017614,58.88541269,33.2291925,76.849401,77.31677985,100.4136612
60,93.41392708,14.26638007,25.37678266,45.27203083,6.650530338,60.33403945,33.67515206,76.849401,77.31677985,100.4136612
61,96.73459363,14.30247402,25.37678266,45.27203083,6.825772047,60.33403945,33.67515206,76.849401,77.31677985,100.4136612

==> figs/cluster/40containers/worker4/cpu.csv <==
,test16,test17,test2,test24,test28,test32,test34,test40,test8,test9,runningtime
0,0.111025,0.1226625,0.0719375,0.09033125,0.07685625,0.12490625,0.087975,0.10015,0.0943625,0.09854375,2.38E-06
1,0.08309375,0.112825,0.1199625,0.087325,0.09004375,0.09855,0.08863125,0.1050375,0.08678125,0.10070625,20.25337648
2,0.08104375,0.1416,0.1340625,0.08520625,0.08283125,0.11176875,0.05579375,0.06998125,0.0942625,0.072575,40.84539819
3,0.07996875,0.14814375,0.11331875,0.08804375,0.0795125,0.11756875,0.05639375,0.0670375,0.09380625,0.07736875,60.37738752
4,0.0754125,0.14703125,0.13005,0.07678125,0.0769375,0.1169375,0.0579625,0.06725625,0.09114375,0.07421875,79.79087758
5,0.07219375,0.170475,0.13214375,0.075025,0.0753625,0.1095875,0.0409375,0.0446,0.10770625,0.0620375,99.66138458
6,0.0666875,0.181775,0.12833125,0.0781625,0.0732125,0.11358125,0.0394625,0.04664375,0.09329375,0.0630875,118.9575601
7,0.069475,0.17465,0.13604375,0.07613125,0.0789625,0.11178125,0.03893125,0.04595,0.10646875,0.06749375,138.9493973
8,0.070525,0.1721625,0.17508125,0.0701875,0.06834375,0.1160125,0.02589375,0.03034375,0.1159125,0.04806875,158.4454243
9,0.070925,0.20201875,0.17174375,0.0699875,0.06984375,0.1159375,0.02698125,0.02959375,0.11145625,0.05070625,177.6053901
10,0.06969375,0.1730375,0.16140625,0.07474375,0.06526875,0.112175,0.02755625,0.0273875,0.11840625,0.05339375,196.9573808
11,0.0623125,0.22958125,0.216625,0.0594125,0.06266875,0.113125,0.01581875,0.017325,0.12649375,0.04455625,216.7333896
12,0.0620375,0.22933125,0.21959375,0.0598,0.0635,0.1125,0.0171625,0.0179625,0.1206625,0.04063125,235.8414133
13,0.06415,0.1610875,0.215175,0.0640125,0.0643625,0.11220625,0.0164,0.0195625,0.07828125,0.045725,255.2775483
14,0.05550625,0.2464375,0.27086875,0.0484125,0.05405,0.111575,0.01285,0.01735,0.12318125,0.03479375,275.1614022
15,0.05404375,0.228025,0.2842125,0.0491625,0.05575,0.1144,0.01194375,0.0166,0.11539375,0.0340125,294.9977283
16,0.0545,0.24219375,0.283075,0.04139375,0.0562625,0.114625,0.01165625,0.01669375,0.135125,0.0281125,314.6613951
17,0.053325,0.2405875,0.27655625,0.03728125,0.05715,0.111175,0.01321875,0.0167375,0.14215,0.0268,334.3374045
18,0.05328125,0.242425,0.31001875,0.0388,0.056125,0.114125,0.012025,0.0161625,0.0904,0.0267625,354.781405
19,0.05194375,0.19641875,0.3363,0.03208125,0.05724375,0.10825,0.01129375,0.01486875,0.13565625,0.0265,375.3333895
20,0.051125,0.19491875,0.3218,0.03271875,0.0588375,0.0983875,0.01175625,0.014625,0.1406125,0.0276,395.6294067
21,0.0517625,0.194675,0.27648125,0.0321875,0.05660625,0.1087875,0.0118625,0.01685625,0.167625,0.0259,415.8133855
22,0.0539,0.2026,0.30735625,0.03300625,0.058225,0.11511875,0.015,0.0241625,0.13255,0.0291,435.6333809
23,0.0531875,0.20904375,0.28433125,0.0315625,0.05645625,0.112075,0.01376875,0.02285625,0.149025,0.02743125,455.413553
24,0.05245,0.21088125,0.30095625,0.03210625,0.04610625,0.11035625,0.01320625,0.0233625,0.13639375,0.02799375,475.161397
25,0.0475125,0.174,0.35299375,0.0357125,0.05725625,0.11531875,0.01414375,0.02466875,0.13225625,0.027675,495.7293708
26,0.054625,0.20095625,0.33859375,0.0384,0.05845,0.113775,0.0152,0.0237875,0.1144625,0.028275,515.5695808
27,0.05529375,0.20115625,0.3067875,0.0349625,0.054525,0.10924375,0.01421875,0.02435,0.12965625,0.0279625,535.0453916
28,0.05265,0.22095625,0.2978625,0.03638125,0.0594125,0.1193,0.0146375,0.02458125,0.13578125,0.02908125,554.7134166
29,0.05451875,0.22873125,0.23171875,0.03936875,0.0590625,0.1135625,0.01705,0.0252375,0.1464125,0.0287875,574.9894075
30,0.0526625,0.224675,0.31370625,0.03575625,0.05585625,0.11093125,0.0156875,0.02058125,0.12123125,0.02909375,594.8134015
31,0.05385,0.249025,0.28698125,0.038775,0.05768125,0.1131625,0.016375,0.01858125,0.11503125,0.02985,614.7613883
32,0.05290625,0.21175625,0.3225625,0.03654375,0.05656875,0.1086375,0.01625625,0.0208125,0.1199125,0.02968125,634.8813827
33,0.0486125,0.2719875,0.2805625,0.03458125,0.05438125,0.11205625,0.016325,0.01901875,0.11855625,0.0275125,654.7173767
34,0.05471875,0.2608,0.3092,0.0345875,0.054975,0.087275,0.0179875,0.01926875,0.11989375,0.027675,674.7133832
35,0.052575,0.23241875,0.3487125,0.03329375,0.05325625,0.10545625,0.01575625,0.0173375,0.0867375,0.02478125,694.7535646
36,0.05376875,0.259525,0.26171875,0.03644375,0.05261875,0.10816875,0.0167875,0.01841875,0.13074375,0.026275,715.0773888
37,0.05275625,0.24564375,0.29478125,0.0377,0.04984375,0.11208125,0.015525,0.01688125,0.1111125,0.0249875,735.3573985
38,0.05466875,0.248075,0.2591125,0.03775,0.05363125,0.1105125,0.01645,0.01798125,0.136375,0.02610625,755.6813817
39,0.05151875,0.21174375,0.30900625,0.0355625,0.05021875,0.099775,0.01486875,0.022075,0.15925,0.0245125,776.1134002
40,0.05143125,0.17108125,0.35718125,0.037525,0.052975,0.1151625,0.01500625,0.0206375,0.124,0.02338125,796.4773991
41,0.05065625,0.21595625,0.33090625,0.0369625,0.05231875,0.116975,0.01625625,0.02105625,0.134175,0.0226,816.8533893
42,0.04994375,0.22786875,0.34534375,0.03510625,0.053025,0.10861875,0.01410625,0.02115625,0.1099875,0.02256875,837.3413906
43,0.05029375,0.24680625,0.27785625,0.03503125,0.05158125,0.11109375,0.0147375,0.0205375,0.14133125,0.0232625,857.7015629
44,0.05235625,0.24555625,0.31621875,0.0331625,0.0527375,0.1028875,0.0155125,0.0209,0.120425,0.02523125,878.5174146
45,0.05335,0.24505625,0.26655,0.0364375,0.05320625,0.10945625,0.0149625,0.02291875,0.12598125,0.02624375,898.5053995
46,0.0511,0.2089625,0.33573125,0.03449375,0.05249375,0.11080625,0.01395625,0.0195875,0.11603125,0.02370625,919.3733811
47,0.05115,0.23594375,0.306225,0.03374375,0.0542375,0.113575,0.01399375,0.02075,0.13146875,0.02753125,938.9893875
48,0.05140625,0.25708125,0.29624375,0.0345375,0.05171875,0.111175,0.0137125,0.02189375,0.1302875,0.0275125,958.9693961
49,0.050825,0.2524625,0.28041875,0.03751875,0.05610625,0.11383125,0.01363125,0.01921875,0.136275,0.0296875,978.4533961
50,0.0505,0.2527,0.28319375,0.033875,0.05375625,0.11046875,0.01530625,0.0198875,0.1383125,0.027125,998.2733905
51,0.05415625,0.2326875,0.29154375,0.0353125,0.053725,0.114375,0.01375,0.02086875,0.1287,0.0290125,1019.253407
52,0.05498125,0.2711,0.216825,0.0365625,0.0536125,0.11608125,0.01396875,0.0203,0.11854375,0.0289,1039.141384
53,0.0523,0.17811875,0.33088125,0.03464375,0.05470625,0.1115,0.013,0.0212875,0.1301875,0.0289125,1059.289409
54,0.05255,0.25818125,0.2700875,0.034325,0.05664375,0.1118375,0.01258125,0.02010625,0.13475625,0.02700625,1079.269719
55,0.0489,0.24846875,0.3065125,0.03398125,0.05244375,0.10988125,0.01265,0.01946875,0.1294375,0.027,1099.025391
56,0.0499875,0.23901875,0.302475,0.03620625,0.05361875,0.1119125,0.0129625,0.01976875,0.13699375,0.0266875,1119.121405
57,0.05081875,0.26181875,0.260725,0.031825,0.054325,0.10949375,0.01303125,0.0196625,0.12995,0.02900625,1139.037429
58,0.048675,0.23305,0.2955875,0.034075,0.0530875,0.11233125,0.01513125,0.0182125,0.14081875,0.028425,1159.057374
59,0.0494625,0.26155625,0.26091875,0.0359875,0.0581375,0.1163625,0.01610625,0.01855625,0.1323625,0.0293375,1179.333399

==> figs/cluster/40containers/worker4/performance.csv <==
,test2,test34,test28,test8,test32,test9,test40,test17,test24,test16
0,65.66049027,13.19670773,33.6394999,33.07454991,65.24331641,15.44204974,18.83466506,66.88518524,14.2415123,42.95989966
1,65.66049027,15.05002952,33.6394999,33.74655128,65.24331641,14.51587653,20.53314495,67.35029316,15.8174634,42.95989966
2,65.66049027,17.01282763,35.58782625,33.74655128,65.24331641,16.17863202,23.54445243,67.35029316,15.54237866,42.7954936
3,59.64544177,22.56099248,35.58782625,33.24075365,65.79436255,17.44950891,23.54445243,67.35029316,15.44130206,42.7954936
4,59.64544177,22.41945004,38.38016605,33.24075365,65.79436255,17.2951529,28.93536472,55.30252767,15.05507994,51.32254481
5,59.64544177,22.41945004,38.38016605,32.79979849,65.79436255,17.5532825,28.93536472,55.30252767,16.20742679,51.32254481
6,59.58795667,29.89798689,41.09971976,29.46416664,69.3103931,20.37361026,35.84622097,45.8433485,16.72508311,51.32254481
7,59.58795667,29.89798689,41.09971976,29.46416664,69.3103931,20.453053,35.84622097,45.8433485,16.7459271,58.43896341
8,59.58795667,33.57437992,41.09971976,29.23135972,69.3103931,22.18251204,49.31944895,40.99044991,17.05297732,58.43896341
9,51.21688199,33.57437992,43.65292001,26.93016171,69.3103931,24.73005223,49.31944895,40.99044991,18.12039781,58.43896341
10,51.21688199,50.84612942,43.65292001,27.55807161,69.82947111,24.73005223,49.31944895,38.46737576,18.2815516,59.81777573
11,42.26249194,50.84612942,47.01558781,27.55807161,69.82947111,25.50584555,49.31944895,38.46737576,18.83071256,59.81777573
12,42.26249194,50.84612942,47.01558781,25.40209746,69.82947111,29.90883803,49.31944895,35.37306929,21.27508521,59.81777573
13,35.82628393,50.84612942,47.01558781,26.02373219,69.69123149,29.90883803,90.50965095,35.37306929,21.05346942,59.81777573
14,30.19919372,50.84612942,50.15248656,25.12935472,69.69123149,30.99467492,90.50965095,34.82948017,24.14465761,68.27638316
15,30.19919372,84.02986336,50.15248656,25.12935472,69.69123149,30.99467492,90.50965095,32.82299232,26.66026425,68.27638316
16,29.34206843,84.02986336,55.77393079,25.49678063,69.69123149,35.85369253,90.50965095,32.82299232,26.66026425,68.27638316
17,28.14045644,84.02986336,55.77393079,24.53188181,69.23870993,35.85369253,90.50965095,32.09990549,29.76007676,68.27638316
18,28.14045644,84.02986336,55.77393079,23.65440249,69.23870993,44.91027808,90.50965095,32.09990549,32.49805307,75.91501951
19,28.01507735,84.02986336,54.88397694,23.19384265,69.23870993,44.91027808,118.7908528,32.27901983,32.49805307,75.91501951
20,24.66620016,104.3173506,54.88397694,21.66486669,69.63898706,48.39736366,118.7908528,32.27901983,38.59948111,75.91501951
21,24.49035788,104.3173506,54.88397694,21.66486669,69.63898706,48.39736366,118.7908528,40.46566296,38.59948111,75.91501951
22,26.83104467,104.3173506,53.47286034,22.52819586,69.63898706,48.39736366,118.7908528,40.46566296,39.83204842,76.38465619
23,26.83104467,104.3173506,53.47286034,21.35736537,69.63898706,46.7865057,118.7908528,38.7975893,39.83204842,76.38465619
24,26.27544165,104.3173506,55.02999043,22.69303083,69.56891751,46.7865057,98.61046338,38.7975893,38.7879951,76.38465619
25,25.36981368,95.50288916,55.02999043,23.41460109,69.56891751,45.38881207,98.61046338,37.95797253,38.7879951,76.48513818
26,26.10588336,95.50288916,55.02999043,24.61759734,69.56891751,45.38881207,98.61046338,37.95797253,35.08232045,76.48513818
27,26.10588336,95.50288916,53.65905023,24.45501494,67.78001618,44.60265636,98.61046338,40.16428852,35.08232045,76.48513818
28,26.20255899,95.50288916,53.65905023,24.45501494,67.78001618,44.60265636,79.26737714,37.39827871,34.83994842,76.48513818
29,27.34806561,85.19179416,53.65905023,23.14942646,67.78001618,45.30498099,79.26737714,37.39827871,34.83994842,75.93305397
30,27.34806561,85.19179416,53.58431935,23.66200209,67.78001618,45.30498099,79.26737714,35.82085705,34.90287709,75.93305397
31,27.94773507,85.19179416,53.58431935,25.25166416,68.05075741,45.30498099,79.26737714,35.82085705,34.90287709,75.93305397
32,26.99159265,85.19179416,53.58431935,26.4208703,68.05075741,45.02761531,87.69382095,32.06001544,34.96892238,75.93305397
33,28.04545164,78.31281257,55.02590728,26.4208703,68.05075741,45.02761531,87.69382095,32.06001544,35.19954801,76.40559936
34,28.04545164,78.31281257,55.02590728,26.36126924,70.47750711,46.15137076,87.69382095,32.0919435,35.19954801,76.40559936
35,26.55097532,78.31281257,55.02590728,26.68988347,70.47750711,46.15137076,87.69382095,31.57190728,36.25630093,76.40559936
36,27.44948959,78.31281257,56.36066628,25.35365725,70.47750711,48.67443109,87.69382095,31.57190728,36.25630093,76.40559936
37,26.86154985,78.70591235,56.36066628,25.35365725,70.47750711,48.67443109,87.69382095,32.42427325,34.34778738,77.17861104
38,26.86154985,78.70591235,57.92685652,24.51192617,70.6760664,48.67443109,108.5105767,33.01835752,34.34778738,77.17861104
39,27.14963436,78.70591235,57.92685652,23.04114723,70.6760664,50.72689843,108.5105767,33.01835752,34.15687346,77.17861104
40,25.82865453,78.70591235,57.92685652,22.09382534,70.6760664,50.72689843,108.5105767,36.96011662,34.89596295,77.17861104
41,26.26976657,82.08995008,59.349823,22.62031913,70.05879688,50.72689843,108.5105767,36.96011662,34.89596295,79.20539784
42,26.26976657,82.08995008,59.349823,23.78767824,70.05879688,53.27970004,93.32212567,35.27114177,35.38459849,79.20539784
43,26.22766924,82.08995008,59.349823,24.81278586,70.05879688,53.27970004,93.32212567,35.27114177,35.38459849,79.20539784
44,26.52988601,82.08995008,58.49396181,24.81278586,70.05879688,54.40521741,93.32212567,34.42514014,35.56718206,79.20539784
45,25.87586427,85.72639918,58.49396181,25.70100713,70.3450985,54.40521741,93.32212567,31.7301898,35.56718206,78.79198837
46,25.87586427,85.72639918,58.49396181,26.17847204,70.3450985,54.40521741,93.32212567,31.7301898,36.29534054,78.79198837
47,27.52342415,85.72639918,58.23100948,24.88323975,70.3450985,49.95168662,91.88697481,32.83909631,36.24911761,78.79198837
48,26.99145269,85.72639918,58.23100948,23.31568456,71.32292509,49.95168662,91.88697481,31.3523376,36.24911761,78.79198837
49,28.57243156,85.72639918,58.23100948,23.31568456,71.32292509,45.98787689,91.88697481,31.3523376,36.46970463,79.34209895
50,28.57243156,88.7108953,57.13108778,23.4236505,71.32292509,45.98787689,91.88697481,31.26242471,36.46970463,79.34209895
51,27.97312999,88.7108953,57.13108778,23.69809842,71.32292509,46.29133701,91.88697481,31.26242471,35.88765669,79.34209895
52,26.84701467,88.7108953,57.13108778,24.47599936,70.29798341,46.29133701,93.55650926,32.62864113,35.88765669,79.34209895
53,28.25838852,88.7108953,56.64382267,24.92495298,70.29798341,46.29133701,93.55650926,31.74367905,36.05563951,78.40089726
54,28.25838852,88.7108953,56.64382267,24.92495298,70.29798341,46.29116726,93.55650926,31.74367905,36.05563951,78.40089726
55,27.71070266,96.39299369,56.64382267,24.83441257,69.35986733,46.29116726,93.55650926,32.01380253,36.50112844,78.40089726
56,28.22195911,96.39299369,56.90482831,23.10331011,69.35986733,46.90737367,93.55650926,30.56058264,36.50112844,78.6632216
57,28.22195911,96.39299369,56.90482831,23.34938622,69.35986733,46.90737367,96.97309828,30.56058264,37.57178378,78.6632216
58,29.01471496,96.39299369,56.90482831,23.75786424,69.35986733,46.90737367,96.97309828,31.04793715,36.99727011,78.6632216
59,28.60710192,93.6105969,56.9094367,22.26561093,70.77516556,46.32889581,96.97309828,31.04793715,36.99727011,78.6632216

==> figs/cluster/comparison/worker1/cpu.csv <==
,test1,test10,test13,test18,test21,test25,test29,test33,test37,test6,runningtime
0,0.10831875,0.0741625,0.0854375,0.1016875,0.1146,0.10016875,0.0891375,0.0927375,0.1161,0.11181875,2.15E-06
1,0.10206875,0.09241875,0.10760625,0.09116875,0.090975,0.10848125,0.11016875,0.09219375,0.09334375,0.10811875,19.76088262
2,0.11866875,0.09185625,0.08919375,0.10651875,0.07930625,0.104425,0.0993125,0.092775,0.1163375,0.0981625,39.63028979
3,0.1013125,0.0829,0.076825,0.0902125,0.09604375,0.09485,0.08613125,0.11760625,0.13281875,0.09465,60.06228924
4,0.09373125,0.087575,0.08989375,0.1015125,0.06908125,0.11246875,0.0967625,0.090275,0.11519375,0.11385625,80.29028368
5,0.1037125,0.0809625,0.0973625,0.08174375,0.10074375,0.10371875,0.0917875,0.09048125,0.14808125,0.09488125,100.7702897
6,0.0996,0.08726875,0.10244375,0.09315625,0.0879125,0.100575,0.0759875,0.0916625,0.1427,0.11269375,120.8982809
7,0.09815,0.082375,0.09695625,0.1006125,0.10476875,0.10688125,0.08815,0.0967,0.12606875,0.09490625,141.590271
8,0.095275,0.0909375,0.0876125,0.111575,0.0877,0.10311875,0.10015625,0.0831125,0.11890625,0.096025,161.5982955
9,0.09779375,0.09661875,0.0913,0.09350625,0.1001625,0.1120875,0.08831875,0.0714375,0.12055625,0.103075,182.2222767
10,0.10243125,0.0821625,0.1039125,0.0921,0.0855375,0.10519375,0.093925,0.10375625,0.12326875,0.09926875,202.6822853
11,0.10365625,0.1005375,0.1147125,0.09870625,0.0899375,0.09045,0.09076875,0.087125,0.12525,0.094275,222.7342715
12,0.11051875,0.0877125,0.10129375,0.0986125,0.095175,0.09715625,0.0883625,0.102025,0.11434375,0.1003125,243.3142917
13,0.09146875,0.10895625,0.0779625,0.09019375,0.108725,0.1020875,0.0787625,0.09525,0.13668125,0.08616875,263.5342765
14,0.103675,0.09838125,0.08975,0.0874125,0.09680625,0.10605,0.0788625,0.09369375,0.12183125,0.10208125,284.2862804
15,0.10605,0.0856,0.09971875,0.09445,0.09615,0.1053625,0.09120625,0.1005375,0.09058125,0.121,304.7342763
16,0.1030625,0.09493125,0.0816,0.08593125,0.093725,0.08825,0.094075,0.09295,0.15231875,0.1043625,325.138289
17,0.10465,0.09783125,0.09746875,0.0926625,0.09764375,0.0870375,0.07023125,0.1033625,0.136475,0.10849375,345.2144349
18,0.10769375,0.0946625,0.09368125,0.06761875,0.09410625,0.07248125,0.10180625,0.106975,0.11719375,0.11153125,365.9262969
19,0.10931875,0.09763125,0.10893125,0.065475,0.088725,0.09303125,0.09411875,0.08325,0.1375625,0.10074375,386.1302655
20,0.1067,0.113125,0.1010375,0.09706875,0.09844375,0.09054375,0.09598125,0.08235,0.123975,0.08844375,406.290273
21,0.0956875,0.10251875,0.0901875,0.096925,0.09111875,0.0952625,0.10729375,0.09100625,0.12045625,0.1057375,426.4942808
22,0.10374375,0.097125,0.09060625,0.09776875,0.1119125,0.09276875,0.091375,0.0902625,0.1224125,0.08975,446.874289
23,0.0949625,0.11661875,0.0910375,0.07700625,0.10189375,0.07783125,0.07348125,0.108925,0.14809375,0.0852625,467.5302882
24,0.08328125,0.103,0.10034375,0.087025,0.09933125,0.09711875,0.10036875,0.09520625,0.13304375,0.100675,487.2542727
25,0.101025,0.0882375,0.08279375,0.1148375,0.1148375,0.0976875,0.08175625,0.09085625,0.13440625,0.09175,506.8462873
26,0.08855,0.091375,0.08966875,0.09836875,0.08521875,0.08534375,0.09771875,0.0881875,0.11655,0.13265,527.1663053
27,0.11030625,0.10360625,0.08056875,0.0840125,0.1250125,0.088575,0.09256875,0.1052875,0.11129375,0.0906,547.6862907
28,0.10160625,0.10130625,0.0971875,0.10031875,0.0840375,0.0733375,0.06546875,0.09004375,0.1494875,0.12209375,568.5142868
29,0.1132625,0.0950125,0.1038375,0.09910625,0.08056875,0.1021125,0.08289375,0.077025,0.15405,0.0901625,588.2304416
30,0.10188125,0.0977125,0.07275,0.1098625,0.09940625,0.09824375,0.1100875,0.09536875,0.12869375,0.07949375,609.1462843
31,0.1165,0.07819375,0.08966875,0.08931875,0.0724,0.08641875,0.10928125,0.1067875,0.13331875,0.08666875,629.4062974
32,0.09075,0.1011875,0.0955,0.10004375,0.1148625,0.10749375,0.10156875,0.10218125,0.11829375,0.0626375,649.790283
33,0.1091625,0.10358125,0.0933125,0.07535625,0.0884875,0.0982375,0.09889375,0.0994375,0.1298625,0.08621875,670.4062829
34,0.10935625,0.102475,0.0906,0.09974375,0.106175,0.09576875,0.08220625,0.083375,0.1337,0.08316875,690.2663062
35,0.10883125,0.09814375,0.0968375,0.1058625,0.0900875,0.08180625,0.08541875,0.1033375,0.12980625,0.09575,710.8142962
36,0.0961125,0.1057625,0.09366875,0.09134375,0.11955,0.0808375,0.09003125,0.09574375,0.12936875,0.0724125,730.5022926
37,0.09125625,0.10409375,0.11045,0.0870875,0.09403125,0.09109375,0.08220625,0.10025,0.12736875,0.10783125,750.3862793
38,0.09705,0.11581875,0.10018125,0.07360625,0.09998125,0.09678125,0.071975,0.1040625,0.14076875,0.097175,770.3102632
39,0.092075,0.08825625,0.08544375,0.102725,0.09826875,0.09419375,0.08731875,0.08536875,0.13618125,0.10254375,791.014292
40,0.0852,0.08795,0.0961875,0.0842,0.10681875,0.10171875,0.11038125,0.094825,0.12498125,0.1044875,811.6942804
41,0.09815625,0.08754375,0.07618125,0.10288125,0.094575,0.0945125,0.09485,0.099,0.1304,0.10093125,831.6222811
42,0.10629375,0.092825,0.1063375,0.0929,0.08711875,0.081675,0.09470625,0.10126875,0.12171875,0.10205625,852.462311
43,0.1015625,0.09365625,0.10159375,0.0871875,0.10531875,0.10026875,0.09250625,0.106675,0.08044375,0.1265125,872.4742835
44,0.10283125,0.0973875,0.09035625,0.08239375,0.0833875,0.08545625,0.100225,0.077975,0.15333125,0.09565,892.8662944
45,0.099525,0.0958375,0.099625,0.07275,0.113725,0.09004375,0.08624375,0.094125,0.13709375,0.11063125,913.0582867
46,0.1253375,0.08444375,0.08979375,0.0925625,0.097175,0.08825,0.067075,0.10941875,0.128075,0.09326875,933.694288
47,0.0937,0.09963125,0.0926125,0.0874875,0.1145625,0.08735625,0.084,0.1067375,0.133225,0.09838125,954.1462743
48,0.11708125,0.10316875,0.10250625,0.10080625,0.0886625,0.09596875,0.090075,0.081875,0.12153125,0.09405625,974.6182837
49,0.08950625,0.08568125,0.0995875,0.09871875,0.10348125,0.08785625,0.0818625,0.09158125,0.140975,0.09818125,994.406281
50,0.0982,0.10675,0.0921875,0.1014125,0.0926875,0.1016125,0.0912375,0.08496875,0.1177875,0.10225,1014.58629
51,0.09581875,0.1083875,0.09389375,0.08009375,0.09330625,0.08514375,0.09385625,0.10571875,0.13815,0.098575,1034.146305
52,0.099375,0.09719375,0.07959375,0.080975,0.1011,0.08490625,0.0906875,0.09018125,0.16424375,0.1048875,1054.962286
53,0.1040875,0.10765,0.07653125,0.10049375,0.08684375,0.08911875,0.069175,0.09245625,0.152625,0.090525,1075.602296
54,0.09436875,0.1077125,0.0924125,0.10058125,0.100225,0.09033125,0.0884875,0.0974875,0.1067875,0.103925,1095.474288
55,0.111525,0.09893125,0.09175,0.0841375,0.08765625,0.10813125,0.11106875,0.088225,0.13315625,0.0816,1115.886292
56,0.0867875,0.103625,0.0921,0.0994875,0.10040625,0.09974375,0.10396875,0.0916625,0.1088875,0.10576875,1136.438442
57,0.0876,0.08931875,0.0754875,0.09278125,0.11025,0.11740625,0.11706875,0.0901375,0.1148625,0.1024,1156.39027
58,0.0789875,0.081975,0.0991875,0.10023125,0.07383125,0.09658125,0.09275625,0.0756125,0.183675,0.09170625,1176.138297
59,0.08764375,0.07503125,0.10495625,0.10935,0.094,0.10018125,0.08698125,0.09349375,0.13670625,0.1043125,1196.430272
60,0.116425,0.07614375,0.097975,0.08885625,0.0901125,0.10485625,0.0806625,0.09365625,0.14539375,0.09601875,1216.994287

==> figs/cluster/comparison/worker1/performance.csv <==
,test37,test33,test18,test10,test29,test25,test13,test6,test1,test21
0,60.00916338,32.86997342,31.41889453,20.00915885,14.65709901,19.79142046,31.78154016,40.24588752,39.9824121,40.85085344
1,58.11716151,32.80442309,34.33887029,20.4613595,15.57791376,20.62955642,31.78154016,40.66147399,41.2723248,40.85085344
2,58.11716151,33.76758099,34.33887029,20.1166265,14.40817404,20.23957896,34.5516746,40.66147399,41.2723248,41.9900167
3,58.11716151,33.76758099,33.89150023,19.77845645,14.90919924,20.21105027,33.99373889,41.56585908,41.6586833,41.9900167
4,57.02565026,33.59070301,33.89150023,20.56408429,14.31032825,21.82062936,33.99373889,41.56585908,41.6586833,40.70092893
5,57.02565026,33.59070301,34.86307192,20.12830877,14.29299068,19.76234388,33.65812588,42.0672884,41.6586833,40.70092893
6,57.02565026,33.60812378,34.86307192,20.77104926,14.69413471,19.45763803,33.65812588,42.0672884,43.11657596,41.46688414
7,55.90997958,34.4072659,34.05184078,20.04536033,14.54112625,20.25466299,34.96048689,42.0672884,43.11657596,41.46688414
8,55.90997958,34.4072659,32.85827303,20.25064349,14.69846034,20.06582689,33.09373307,41.88198066,41.77498174,41.66813588
9,55.90997958,32.86351585,32.85827303,20.58031583,14.66904163,21.28447556,33.09373307,41.88198066,41.77498174,41.66813588
10,57.6145637,32.86351585,33.76177907,19.96155524,14.1685183,19.71357179,34.13544607,41.315763,40.8158195,40.9183495
11,57.6145637,33.89894819,33.76177907,20.73526454,14.48280191,20.19704127,34.13544607,41.315763,40.8158195,40.9183495
12,57.6145637,34.013937,34.35898566,20.6467979,14.19679689,19.70649433,34.73667336,41.42889023,42.08757401,40.9183495
13,56.81524801,34.013937,33.29886222,19.12343478,13.87738037,20.42210627,32.67267156,41.42889023,42.08757401,42.63777757
14,56.81524801,32.96071458,33.29886222,20.59825492,14.56032801,19.85673642,32.67267156,40.91132689,41.66921782,42.63777757
15,56.8594141,32.68705511,34.71355724,19.8682394,14.83269405,20.83322406,33.82081819,40.91132689,41.66921782,42.23666453
16,56.8594141,32.68705511,34.71355724,20.92257166,14.64060616,20.49552155,33.82081819,42.2443862,42.35111666,42.23666453
17,56.8594141,34.55115581,34.04756951,20.42845869,14.91191411,19.94975948,35.27383351,42.2443862,42.35111666,42.65349865
18,54.73329592,34.55115581,33.75920105,20.71463561,15.1321733,20.41136026,32.86941361,40.23210216,42.09009767,42.65349865
19,54.73329592,33.7072506,33.75920105,21.0153327,14.62078071,20.67532778,32.86941361,40.23210216,42.09009767,42.93154645
20,54.73329592,33.7072506,34.59283876,20.02439594,14.71702099,20.27747011,33.38811469,39.68598557,41.42016721,42.93154645
21,56.12682676,33.79302454,34.59283876,19.95128012,14.40764666,20.09550738,33.38811469,39.68598557,41.42016721,41.71101689
22,56.12682676,34.2094965,34.18012977,19.98922801,14.16165614,20.47927976,34.54994559,42.26937771,41.04618764,41.71101689
23,56.12682676,34.2094965,34.53826141,20.68773627,14.1630497,19.39968896,34.54994559,42.26937771,41.04618764,41.77834463
24,57.07622457,33.73859882,34.53826141,20.68773627,14.33636284,20.42882967,34.03649044,41.57788634,41.08931255,41.77834463
25,57.07622457,33.73859882,34.64941955,20.344769,13.29948401,20.44590116,33.37744594,41.57788634,41.08931255,41.37477469
26,57.07622457,33.63809872,34.64941955,20.49341154,14.61774683,19.73532343,33.37744594,42.15700436,41.18991089,41.37477469
27,57.08971572,33.18485618,34.41829586,20.84368992,13.73037028,20.53553057,34.45207739,42.15700436,41.18991089,42.76770902
28,57.08971572,33.18485618,34.41829586,19.2613616,13.83630705,21.02684307,34.45207739,41.78114939,41.84932327,42.76770902
29,55.10578871,33.99616122,34.50301576,20.51004601,14.68312311,19.68832707,34.52875137,41.78114939,41.84932327,42.52292299
30,55.10578871,33.99616122,31.89040709,21.2285049,13.35575366,20.65573573,33.08981895,41.5278461,41.59524202,42.52292299
31,55.10578871,34.530334,31.89040709,20.79059482,15.27421975,20.76620007,33.08981895,41.5278461,41.59524202,41.94746995
32,55.46594715,33.47833014,34.58856034,20.70568824,14.93918705,20.36511087,33.71756387,40.84811068,41.99917936,41.94746995
33,55.46594715,33.47833014,34.58856034,19.62300253,14.37508965,20.62002134,33.71756387,40.84811068,41.99917936,41.73733377
34,55.46594715,32.8712194,33.11668158,20.15181327,14.29134297,20.57213044,34.94338822,40.55055833,41.25748634,41.73733377
35,57.27173305,32.8712194,33.99659729,20.28617549,13.56634498,19.90549421,33.91952705,40.55055833,41.25748634,41.73733377
36,57.27173305,33.95775318,33.99659729,20.36619639,15.01965237,20.39489937,33.91952705,40.51706934,41.25748634,43.18152952
37,57.27173305,33.04884481,33.08867836,20.12239337,14.33603978,20.52989841,34.00609779,40.51706934,41.78751731,43.18152952
38,57.19384956,33.04884481,33.08867836,19.84283662,14.17287087,20.36149597,34.00609779,41.26384473,41.78751731,41.41193318
39,57.19384956,33.05175447,34.29104543,20.91775656,14.69294763,20.66839671,33.94030476,41.26384473,40.45600247,41.41193318
40,57.19384956,33.05175447,33.40119958,21.66388679,14.22827339,19.61567402,32.80893111,41.69658875,40.45600247,42.61357331
41,57.65974188,33.13969946,33.40119958,19.81087375,14.8493681,20.54686165,32.80893111,41.69658875,41.04463077,42.61357331
42,57.65974188,33.98284006,33.61381674,20.7810266,15.69264412,20.54173374,32.91231084,42.05536771,41.04463077,42.05501723
43,56.35643506,33.98284006,33.61381674,20.07516813,14.06341124,19.83496666,32.91231084,42.05536771,41.67620134,42.05501723
44,56.35643506,33.87160993,33.79083633,20.0938623,14.93316936,20.57986045,33.86739421,41.69199753,41.67620134,40.97287512
45,56.35643506,33.87160993,33.57922268,20.08385634,14.71558619,20.94253325,33.55139089,41.69199753,42.01382208,40.97287512
46,55.80403876,34.03852797,33.57922268,20.43762469,14.52832294,20.94253325,33.55139089,41.38742256,42.01382208,42.16384888
47,55.80403876,33.86846375,33.44119644,20.89199829,15.05482721,20.44733953,34.05151987,41.38742256,41.81955028,42.16384888
48,55.80403876,33.86846375,33.44119644,20.40633154,14.63205981,20.57150674,34.05151987,41.38742256,41.81955028,41.37061453
49,55.85822415,33.82298636,32.4749186,19.93840432,14.44877315,21.07485151,33.66956306,41.28999805,40.52301311,41.37061453
50,55.85822415,33.82298636,32.58857584,21.08171248,14.01344776,21.55694723,33.66956306,41.28999805,40.52301311,40.87425399
51,55.85822415,33.97610784,32.58857584,19.42494845,13.91590071,19.98192906,34.39579105,41.02395678,42.14653802,40.87425399
52,57.63158488,34.00023937,34.47385406,20.54072857,14.23005962,20.56848907,34.11335039,41.02395678,42.14653802,41.92164993
53,57.63158488,34.00023937,34.47385406,20.40279436,14.19606924,20.14428759,34.11335039,41.10182142,40.97592735,41.92164993
54,57.63158488,33.67111135,33.82715058,20.09207535,14.4731884,20.12617922,34.04029799,41.10182142,40.97592735,42.1093266
55,56.79561043,33.67111135,33.60144591,19.69381356,14.38727474,20.36611319,34.04029799,41.64818978,41.81855893,42.1093266
56,56.79561043,33.60709095,33.60144591,20.44549561,14.52912474,21.15307283,33.16319728,41.64818978,41.81855893,40.57430816
57,57.03314805,33.52222562,33.92025256,20.19860721,14.55882001,20.58650446,33.32561278,42.08400846,42.4040072,40.57430816
58,57.03314805,33.52222562,33.92025256,20.00574517,14.14406347,19.93224192,33.32561278,42.08400846,42.4040072,41.48982143
59,57.03314805,33.55695343,34.27638102,21.19429016,14.6585145,20.45944762,34.2816329,41.21899891,41.68590117,41.48982143
60,55.75501823,33.55695343,33.17289782,20.02469754,14.14728546,20.13768148,34.2816329,41.21899891,41.68590117,41.182513

==> figs/cluster/comparison/worker2/cpu.csv <==
,test12,test14,test19,test22,test26,test3,test30,test35,test38,test7,runningtime
0,0.0902625,0.0826625,0.09138125,0.12670625,0.08638125,0.11744375,0.0941875,0.0880375,0.08324375,0.134925,2.62E-06
1,0.10259375,0.081725,0.08644375,0.12243125,0.0798,0.0859625,0.08470625,0.0845875,0.0864875,0.1610875,20.07637429
2,0.11445,0.09373125,0.093875,0.10681875,0.0894125,0.1068625,0.10221875,0.0959375,0.087925,0.10341875,40.77239013
3,0.09706875,0.1027625,0.06861875,0.15354375,0.1028,0.07825,0.09225625,0.08364375,0.08731875,0.11019375,61.26037335
4,0.12248125,0.08340625,0.0814125,0.12688125,0.1038125,0.0958875,0.0875375,0.0949625,0.094925,0.10560625,81.34438682
5,0.12615,0.0977125,0.07695,0.11415,0.101725,0.09026875,0.10398125,0.09543125,0.0926625,0.0960375,101.6363835
6,0.1537375,0.0825,0.09015,0.10154375,0.09295,0.08335,0.05336875,0.09659375,0.0947,0.1299375,121.9723716
7,0.14575,0.09315625,0.0824875,0.10013125,0.09144375,0.10538125,0.09484375,0.08920625,0.09708125,0.0892875,142.4443688
8,0.14981875,0.0986625,0.065475,0.16643125,0.0894375,0.09745625,0.081575,0.08430625,0.08053125,0.061125,162.8523803
9,0.1298125,0.1005875,0.075775,0.09219375,0.105575,0.0882,0.10235625,0.10616875,0.0979125,0.09986875,183.2403879
10,0.10893125,0.10094375,0.07215,0.13644375,0.09850625,0.0912375,0.10838125,0.0917,0.08755,0.1010875,203.5883913
11,0.12685625,0.09019375,0.08798125,0.13836875,0.101175,0.08385,0.097125,0.06341875,0.08624375,0.09653125,223.9204037
12,0.1475875,0.09995625,0.06795,0.1134125,0.1017125,0.09119375,0.09466875,0.0760875,0.08824375,0.116025,244.3803787
13,0.10216875,0.095325,0.0782125,0.145275,0.0859,0.0748875,0.1076375,0.0886875,0.0873625,0.11169375,264.776372
14,0.1169,0.07789375,0.0848,0.11219375,0.0825375,0.1135375,0.10135625,0.1028875,0.0829125,0.121925,285.4603832
15,0.13278125,0.07275625,0.08685625,0.10661875,0.10150625,0.09225625,0.10215625,0.09390625,0.087175,0.11696875,305.5563622
16,0.0650625,0.08960625,0.0875375,0.1444625,0.08111875,0.09048125,0.07576875,0.1061125,0.09854375,0.1352375,325.6923678
17,0.1072,0.065725,0.09400625,0.1109125,0.09859375,0.10131875,0.089575,0.103575,0.09035,0.13345,346.2123914
18,0.0979375,0.08698125,0.07023125,0.11718125,0.09606875,0.1010125,0.09875,0.0964,0.0986875,0.11631875,366.596386
19,0.10175625,0.07249375,0.09329375,0.1157625,0.09875,0.10205,0.0962875,0.1012125,0.09523125,0.11683125,386.8963718
20,0.11680625,0.08248125,0.0837875,0.10379375,0.0913,0.0887125,0.10548125,0.09835,0.104675,0.1210375,407.3763647
21,0.1410875,0.08805625,0.07529375,0.12725,0.07906875,0.09336875,0.07485,0.09700625,0.0764875,0.12858125,427.5643885
22,0.12360625,0.08906875,0.09879375,0.1212625,0.09575625,0.09085625,0.08146875,0.10738125,0.069,0.117575,448.0123754
23,0.14170625,0.08295,0.08921875,0.10959375,0.07396875,0.10049375,0.0916,0.09704375,0.08958125,0.09908125,468.6123788
24,0.12106875,0.08605,0.09649375,0.102275,0.10255625,0.0970625,0.09686875,0.09908125,0.08814375,0.1047125,488.8763788
25,0.11158125,0.103525,0.10033125,0.09344375,0.09449375,0.10053125,0.09435,0.09465,0.0865625,0.11699375,509.1123812
26,0.1235125,0.09204375,0.057325,0.10758125,0.116975,0.09316875,0.1020625,0.079275,0.08668125,0.1163625,529.1683714
27,0.0872,0.0951875,0.09434375,0.11476875,0.08786875,0.10191875,0.08629375,0.1,0.09909375,0.1288375,549.9123876
28,0.13674375,0.07239375,0.08538125,0.0878625,0.0933875,0.09956875,0.10261875,0.09544375,0.07745,0.123525,569.7603829
29,0.11109375,0.07919375,0.080325,0.11965,0.1017625,0.09216875,0.093275,0.10394375,0.0683625,0.1498375,590.9843667
30,0.1095625,0.08200625,0.0789625,0.1177375,0.10410625,0.0874125,0.10404375,0.10075625,0.09231875,0.12053125,611.0203695
31,0.1282375,0.08353125,0.09589375,0.123275,0.0894375,0.09124375,0.0808125,0.08850625,0.09194375,0.10269375,631.0803761
32,0.1082875,0.09256875,0.0847375,0.1212375,0.08715,0.100875,0.095275,0.0799875,0.09651875,0.12770625,651.8084083
33,0.107475,0.0736875,0.1002125,0.143875,0.08764375,0.10356875,0.07908125,0.072125,0.0859,0.125325,672.4003758
34,0.114925,0.07908125,0.0686,0.138275,0.09643125,0.10729375,0.09416875,0.0928125,0.09716875,0.10669375,692.3523674
35,0.11006875,0.1021,0.0753,0.127425,0.09721875,0.09351875,0.09640625,0.0882875,0.0954625,0.109925,712.9603748
36,0.09991875,0.0870875,0.07906875,0.12254375,0.08671875,0.07934375,0.08019375,0.08306875,0.0867,0.16763125,732.9723754
37,0.11739375,0.087425,0.075975,0.1309,0.09958125,0.0841375,0.10913125,0.107875,0.0905,0.09239375,753.46439
38,0.12474375,0.10231875,0.0852375,0.1195125,0.09389375,0.08955625,0.08704375,0.07576875,0.08790625,0.11415,774.1523736
39,0.12276875,0.08749375,0.0989375,0.1029375,0.08779375,0.09744375,0.0915625,0.09935625,0.0961125,0.11005,794.2683702
40,0.13655,0.09043125,0.08075,0.11035625,0.09418125,0.0850875,0.1025875,0.1032,0.0816625,0.11133125,814.9163759
41,0.11571875,0.0813,0.06920625,0.0963625,0.09379375,0.0830875,0.0995,0.09684375,0.0926,0.15218125,835.3923788
42,0.12334375,0.0767,0.09033125,0.11640625,0.097025,0.0988125,0.07856875,0.09693125,0.09454375,0.12256875,855.7723684
43,0.12750625,0.09733125,0.0738375,0.124575,0.09483125,0.07170625,0.10713125,0.0693625,0.0983875,0.10725,876.0643589
44,0.1156625,0.08770625,0.099025,0.10735625,0.09035,0.08696875,0.1032375,0.1062125,0.09186875,0.10753125,896.1963868
45,0.11835625,0.09590625,0.09336875,0.11505625,0.07425,0.106675,0.09203125,0.0915625,0.09416875,0.11315,916.4763596
46,0.15775625,0.0802125,0.0787875,0.1103,0.07409375,0.07584375,0.08664375,0.10160625,0.09231875,0.117775,937.1163752
47,0.118775,0.09475625,0.07758125,0.10711875,0.09419375,0.09556875,0.09480625,0.1029125,0.085975,0.1243625,957.4003828
48,0.07735625,0.08565625,0.0895875,0.12036875,0.09679375,0.088425,0.08825625,0.08791875,0.0924875,0.14621875,977.7483866
49,0.103275,0.08546875,0.09020625,0.118675,0.10424375,0.0826,0.0789875,0.112075,0.0977375,0.12225625,997.897316
50,0.1214125,0.0806125,0.10645625,0.1083125,0.092375,0.09204375,0.08748125,0.10495,0.06591875,0.1327375,1018.37236
51,0.10146875,0.07315625,0.09768125,0.09615,0.10696875,0.077625,0.090975,0.0792875,0.07378125,0.17586875,1038.708376
52,0.1155625,0.06304375,0.07295,0.1292,0.10078125,0.0957875,0.10430625,0.0924625,0.08601875,0.13935,1059.164371
53,0.131275,0.0675125,0.0797125,0.14911875,0.08841875,0.09200625,0.0889875,0.102625,0.07754375,0.10151875,1079.496401
54,0.13293125,0.08711875,0.0747375,0.100575,0.10279375,0.10484375,0.0978,0.0977125,0.08185625,0.1181875,1100.352391
55,0.1221625,0.0885625,0.08721875,0.1086875,0.10056875,0.0811375,0.10049375,0.08633125,0.10230625,0.11635,1120.376363
56,0.1416875,0.06865625,0.096275,0.13360625,0.08806875,0.07750625,0.09443125,0.08076875,0.08815,0.09886875,1140.748374
57,0.11453125,0.0764,0.095975,0.11585,0.09451875,0.09724375,0.09139375,0.11115625,0.087225,0.112175,1160.812382
58,0.110075,0.0825625,0.09664375,0.103125,0.0908375,0.08213125,0.09065,0.10150625,0.09594375,0.12293125,1181.200393
59,0.10541875,0.08369375,0.08670625,0.11131875,0.09456875,0.10476875,0.0918125,0.10205,0.09589375,0.120025,1201.85638
60,0.10711875,0.0862875,0.0984375,0.107375,0.08938125,0.10025,0.0977875,0.10191875,0.08719375,0.120325,1222.100363

==> figs/cluster/comparison/worker2/performance.csv <==
,test7,test19,test38,test26,test14,test12,test30,test3,test22,test35
0,69.91116285,15.24911571,33.91284084,42.94164038,14.79463863,68.21620059,20.81389356,32.18916702,66.94230556,19.77467322
1,69.91116285,15.75554204,35.22481918,44.10323644,15.51927066,68.21620059,20.91065288,35.19472241,66.94230556,20.84876156
2,66.6635983,15.36096549,35.22481918,44.10323644,14.71273303,68.21620059,21.82686496,35.19472241,66.94230556,21.96928668
3,66.6635983,15.6152606,37.06336665,44.10323644,15.52395105,66.8425107,20.91081834,33.6579206,65.02273989,21.61318541
4,66.6635983,15.28789377,37.06336665,43.76561427,14.79059243,66.8425107,21.93653178,33.6579206,65.02273989,21.95077991
5,63.00314498,14.40549159,34.53637409,43.76561427,14.41427064,66.8425107,20.74554658,35.63284945,65.02273989,21.33676791
6,63.00314498,14.84387445,34.53637409,44.74931073,14.6854701,66.8425107,22.00592995,35.90301824,66.02451158,21.20996523
7,63.00314498,14.61797071,36.10603929,44.74931073,15.12322474,66.73445797,20.84577131,35.90301824,66.02451158,21.62077594
8,64.60638762,15.62142611,34.21817017,44.32422614,15.34666276,66.73445797,22.41011071,34.97894025,66.02451158,21.32417536
9,64.60638762,16.14897966,34.21817017,44.32422614,15.22911453,66.73445797,22.41011071,34.97894025,64.95532608,22.07304764
10,64.60638762,14.56082988,35.35872412,44.23071265,14.31810975,65.04887319,22.23536897,34.88627791,64.95532608,20.8786633
11,63.30173588,14.17080998,35.35872412,44.23071265,14.85858274,65.04887319,20.68598247,34.88627791,64.95532608,22.10885406
12,63.30173588,15.20265627,35.6298306,42.99495316,15.41760969,65.04887319,21.56703115,36.01436329,64.95532608,19.88521695
13,63.30173588,15.12412477,35.6298306,42.99495316,15.26966405,68.53225589,21.7746017,35.50001001,66.59634972,21.8661108
14,65.70701432,15.42522264,34.83524847,44.4263134,16.08240175,68.53225589,21.71102238,35.50001001,66.59634972,21.8661108
15,65.70701432,14.74459052,36.57061386,44.4263134,14.97531867,68.53225589,20.23603725,34.0880332,66.59634972,21.27745652
16,65.70701432,14.51217175,36.57061386,44.4263134,14.3761251,61.41627145,22.06876493,34.0880332,65.18671894,21.04578376
17,65.70701432,15.06378675,34.62831593,45.35901475,14.34546924,61.41627145,21.46700072,35.83170056,65.18671894,22.47678661
18,66.87816358,15.16542363,34.62831593,45.35901475,15.76774764,61.41627145,21.18918896,35.83170056,65.18671894,20.81910253
19,66.87816358,15.2270875,35.9443655,45.16828561,15.71054721,64.88732433,21.64332008,36.21703506,63.03394032,22.24433184
20,66.87816358,15.12061334,35.9443655,45.16828561,14.60506773,64.88732433,20.38345385,36.21703506,63.03394032,20.84489536
21,65.33142734,15.42016172,34.98053145,44.79485774,14.48817372,64.88732433,22.41054344,35.73915815,63.03394032,21.35253525
22,65.33142734,14.01162672,35.67049575,44.79485774,15.47027278,64.88732433,21.87831855,35.34007192,61.26199889,22.36835885
23,65.33142734,14.98236489,35.67049575,44.61692548,13.77578855,67.00345445,21.87831855,35.34007192,61.26199889,21.63580728
24,64.66427946,16.59095883,35.89757919,44.61692548,15.73157907,67.00345445,22.87177706,34.21409631,61.26199889,22.08203387
25,64.66427946,15.12236452,35.89757919,44.61692548,15.99550629,67.00345445,21.7692914,34.21409631,64.51267982,21.99039769
26,64.66427946,15.46622562,34.37152171,43.91299558,15.18531585,65.28296638,21.82065248,36.0038321,64.51267982,21.49900699
27,64.66427946,15.34687138,34.37152171,43.91299558,14.34995532,65.28296638,21.50580859,34.69924068,64.51267982,22.00951958
28,67.06653166,14.83740711,33.3456831,44.80096197,14.03682995,65.28296638,22.42901754,34.69924068,64.70664024,22.00951958
29,67.06653166,13.77382612,37.09131074,44.80096197,15.75468302,65.46638203,21.2367537,35.33032751,64.70664024,21.02440453
30,67.06653166,15.41046882,37.09131074,44.23830247,14.01414204,65.46638203,20.7848866,35.33032751,64.70664024,21.64385986
31,62.82526112,14.66581488,36.68585443,44.23830247,15.4138217,65.46638203,22.93324232,35.65737629,64.70664024,21.46070719
32,62.82526112,15.65422583,36.68585443,44.12212968,14.57664037,63.23275375,21.2769556,35.65737629,66.56595373,21.54160929
33,62.82526112,15.74131417,35.19679189,44.12212968,15.66665626,63.23275375,21.97187138,33.7045188,66.56595373,20.59205651
34,65.27644229,14.67132902,35.19679189,44.17524981,15.68664193,63.23275375,22.00448203,34.82907248,66.56595373,21.26481867
35,65.27644229,14.87104392,36.63041759,44.17524981,14.11909986,64.93594646,21.08900499,34.82907248,66.1517508,21.31895208
36,65.27644229,15.4935329,34.31603217,45.11382198,15.15312648,64.93594646,21.08900499,35.60122275,66.1517508,21.00898552
37,66.22630143,15.29770446,34.31603217,45.11382198,15.41931701,64.93594646,21.37248588,35.60122275,66.1517508,21.97140574
38,66.22630143,14.68800259,34.58574009,45.11382198,14.43925905,64.93594646,20.74814939,35.63891387,64.75686955,21.00497413
39,66.22630143,15.52005696,34.58574009,44.26100397,16.04963326,67.7597847,21.65211391,35.63891387,64.75686955,23.08945322
40,64.4297595,14.43143821,35.94978333,44.26100397,15.69025993,67.7597847,21.43485594,35.90993953,64.75686955,20.91515207
41,64.4297595,14.88205314,35.94978333,45.50872707,16.4887445,67.7597847,20.16332936,36.24607301,64.83534455,20.98974776
42,64.4297595,15.54641581,36.8794353,45.50872707,15.57514834,63.01895571,21.86360669,36.24607301,64.83534455,20.36960626
43,64.4297595,14.70584893,36.8794353,42.88821054,15.22487903,63.01895571,21.80157638,33.94830585,64.83534455,21.48778033
44,65.49829674,14.99504948,35.16658187,42.88821054,15.25567842,63.01895571,22.17931008,33.94830585,64.83534455,20.82150459
45,65.49829674,15.20910788,35.1703198,45.05105329,14.11002755,64.83089256,20.92543483,34.18869615,66.83766413,20.81729555
46,65.49829674,14.72925258,35.1703198,45.05105329,15.76838493,64.83089256,21.4889729,34.18869615,66.83766413,20.81729555
47,67.04227352,14.89401889,34.74270582,45.05105329,15.65987515,64.83089256,21.58796692,36.21874356,66.83766413,21.2434051
48,67.04227352,15.21781492,34.74270582,46.55488276,15.24366903,62.80135918,21.38558292,34.44015098,66.81306982,21.22438765
49,67.04227352,15.89986086,35.0621562,46.55488276,14.71599245,62.80135918,21.93679523,34.44015098,66.81306982,20.8792429
50,63.82048917,14.56526661,34.25364661,45.29818559,16.24415135,62.80135918,20.12802315,34.69955587,66.81306982,21.28835297
51,63.82048917,15.43026376,34.25364661,45.29818559,14.3063705,65.41562462,22.06884098,34.69955587,67.06423998,21.5773561
52,63.82048917,15.83958888,34.51269102,44.2432394,14.48037672,65.41562462,21.00867462,35.49316978,67.06423998,22.32319331
53,64.93259668,15.34742618,34.51269102,44.2432394,15.65051317,65.41562462,21.00867462,34.69718242,67.06423998,22.20056868
54,64.93259668,16.11697412,35.75361443,45.96220899,16.38519979,65.41562462,21.17227745,34.69718242,62.87345839,22.03172064
55,64.93259668,14.51219153,35.75361443,45.96220899,14.69656396,65.61519766,21.90557241,34.37739992,62.87345839,21.01877141
56,64.15231156,15.2513144,35.45466518,45.96220899,14.99047136,65.61519766,22.01535726,34.37739992,62.87345839,21.83934999
57,64.15231156,14.30591035,35.60684752,45.2250855,15.92046475,65.61519766,20.9216063,35.12606359,62.87345839,21.46326971
58,64.15231156,15.28723359,35.60684752,45.2250855,15.03666925,64.41122556,21.71398664,35.12606359,65.92832255,20.9490037
59,64.15231156,15.32333255,35.14084363,46.31496978,15.13710713,64.41122556,21.87790036,34.382231,65.92832255,21.06599188
60,67.00202775,15.39454055,35.14084363,46.31496978,15.30019855,64.41122556,21.43202257,34.83150315,65.92832255,19.63090038

==> figs/cluster/comparison/worker3/cpu.csv <==
,test11,test15,test20,test23,test27,test31,test36,test39,test4,test5,runningtime
0,0.1055,0.10103125,0.07439375,0.1078875,0.1133375,0.0981125,0.09454375,0.08771875,0.10599375,0.10374375,3.34E-06
1,0.09403125,0.09523125,0.075425,0.0871375,0.1328625,0.130875,0.08129375,0.08980625,0.09860625,0.1030375,20.12417436
2,0.1054625,0.1118875,0.07399375,0.0902375,0.127375,0.09115625,0.1094,0.09491875,0.088575,0.10281875,40.51615763
3,0.0827875,0.10001875,0.0643125,0.0889625,0.1578375,0.10521875,0.10233125,0.09585,0.07985625,0.09761875,60.66816163
4,0.10121875,0.11365625,0.0782875,0.09336875,0.117975,0.084925,0.10261875,0.104175,0.0750625,0.09961875,80.96418357
5,0.09805,0.084425,0.08235,0.10549375,0.1487375,0.09711875,0.10009375,0.0931375,0.08003125,0.10366875,101.4121644
6,0.10310625,0.09799375,0.1034375,0.093575,0.1297125,0.10251875,0.10395,0.085425,0.0876625,0.0848125,121.6121554
7,0.0989125,0.09913125,0.08979375,0.0926,0.1207875,0.09944375,0.1088625,0.09651875,0.0867875,0.1033125,142.4561756
8,0.12205625,0.08846875,0.09311875,0.0780625,0.1231375,0.0927125,0.0909125,0.09985,0.0838625,0.1094,162.552145
9,0.1094125,0.091875,0.09334375,0.1049,0.13038125,0.084525,0.09406875,0.10005625,0.08503125,0.09921875,182.6161537
10,0.09595625,0.08998125,0.09870625,0.10233125,0.12868125,0.111825,0.08950625,0.0984875,0.0871,0.09261875,202.6361473
11,0.120425,0.08714375,0.10460625,0.08564375,0.10231875,0.08886875,0.1094,0.08398125,0.10789375,0.08306875,222.4161832
12,0.1033375,0.1111625,0.100725,0.08979375,0.115125,0.1076875,0.101775,0.08566875,0.09211875,0.0894,243.012162
13,0.1127875,0.11125,0.10313125,0.08555625,0.15840625,0.0811875,0.09036875,0.08171875,0.06829375,0.08361875,263.4561617
14,0.0979,0.098825,0.09270625,0.1065875,0.1383625,0.10585625,0.09128125,0.08983125,0.0819625,0.0924125,284.1001537
15,0.077875,0.091125,0.098275,0.097675,0.17458125,0.0871625,0.10296875,0.08960625,0.075325,0.100025,304.6121609
16,0.10109375,0.08991875,0.09148125,0.0857625,0.1696625,0.10453125,0.09574375,0.09506875,0.05356875,0.08955625,324.4241552
17,0.08353125,0.10331875,0.09729375,0.09421875,0.13821875,0.095975,0.10481875,0.098525,0.081625,0.10028125,345.2961574
18,0.0865,0.09926875,0.08879375,0.09725625,0.12885625,0.10373125,0.08801875,0.0965,0.08620625,0.10389375,365.5281632
19,0.099875,0.0847,0.106525,0.06634375,0.131925,0.11225,0.10718125,0.08629375,0.0786375,0.10600625,385.4561467
20,0.0898625,0.0880125,0.08734375,0.09256875,0.1403625,0.0955375,0.103425,0.106875,0.0955,0.09575625,405.2041681
21,0.08375625,0.09820625,0.08813125,0.097325,0.12836875,0.10041875,0.10189375,0.0748125,0.10314375,0.099525,425.6081583
22,0.1111125,0.09466875,0.09115625,0.08890625,0.1310125,0.08976875,0.1049875,0.08761875,0.104225,0.09584375,445.9121747
23,0.10099375,0.10705,0.094325,0.093575,0.1354875,0.0747625,0.0961375,0.0987625,0.08284375,0.1088375,466.184155
24,0.1106625,0.10583125,0.083975,0.0870875,0.1072125,0.091475,0.12628125,0.0863,0.08774375,0.08509375,486.4401524
25,0.10595625,0.1212,0.100075,0.0768125,0.0970375,0.08978125,0.09905625,0.09640625,0.096725,0.1127125,507.2321463
26,0.08440625,0.1029375,0.1000125,0.0857125,0.12226875,0.1015125,0.1155875,0.08076875,0.0876,0.09655625,527.2481468
27,0.09718125,0.1068625,0.09660625,0.088825,0.133,0.0979,0.09611875,0.09115,0.08815,0.10376875,547.9761636
28,0.0974625,0.1027125,0.10268125,0.0954625,0.12248125,0.103875,0.0948,0.08855,0.08388125,0.10450625,567.8805218
29,0.111125,0.0966875,0.09219375,0.07281875,0.1419125,0.0897,0.09338125,0.08440625,0.0893875,0.09965625,588.4721589
30,0.09600625,0.09696875,0.11319375,0.08056875,0.1544625,0.11393125,0.0872625,0.09365625,0.08391875,0.06721875,609.1401722
31,0.11448125,0.08573125,0.10549375,0.08725625,0.12830625,0.1012875,0.10013125,0.0859125,0.09733125,0.08755625,628.8041542
32,0.1012,0.0978,0.104725,0.10699375,0.13146875,0.09429375,0.09193125,0.0827625,0.0841625,0.10083125,648.5441749
33,0.0904625,0.06711875,0.0974125,0.092225,0.1346875,0.109575,0.11065625,0.09685625,0.09463125,0.0831625,668.9721563
34,0.11148125,0.10005,0.08326875,0.087325,0.1239,0.09765,0.09634375,0.1023375,0.09495,0.09738125,688.8881948
35,0.08666875,0.09355625,0.09116875,0.08838125,0.1409875,0.10523125,0.1021625,0.0887,0.09484375,0.10321875,708.6841652
36,0.0933875,0.08930625,0.0991125,0.10078125,0.11529375,0.09525,0.089625,0.10088125,0.1050625,0.10196875,728.6321583
37,0.09386875,0.104025,0.1082,0.0931625,0.10301875,0.1167375,0.11486875,0.09265625,0.074875,0.09225,749.1441793
38,0.0981125,0.08916875,0.09204375,0.09190625,0.14564375,0.0940125,0.1012625,0.09745,0.07818125,0.091225,769.8521657
39,0.09143125,0.10149375,0.1000125,0.0767875,0.1457125,0.10173125,0.10788125,0.09034375,0.0788375,0.09875625,789.9001453
40,0.1087875,0.0942625,0.09804375,0.0949625,0.12796875,0.10255625,0.08694375,0.09419375,0.10204375,0.08779375,810.7081845
41,0.0933625,0.07669375,0.08645,0.0870875,0.15696875,0.08474375,0.09245,0.0923625,0.0949125,0.1050875,830.9761784
42,0.10475,0.0918125,0.09200625,0.10083125,0.1288125,0.10263125,0.094425,0.0850625,0.09434375,0.1006375,851.40415
43,0.09208125,0.08555,0.09375625,0.09965,0.16351875,0.08631875,0.0877375,0.0749125,0.08803125,0.1029875,871.4841661
44,0.1099,0.1006125,0.10096875,0.0868375,0.1151625,0.1227875,0.0998875,0.07911875,0.07010625,0.11064375,891.9323232
45,0.088725,0.09100625,0.11001875,0.10660625,0.1136125,0.10626875,0.097975,0.08963125,0.0963375,0.09910625,912.1121769
46,0.0853625,0.0957125,0.10579375,0.09909375,0.1377625,0.10138125,0.11085625,0.05699375,0.066975,0.1006125,932.7281713
47,0.0920125,0.1159,0.102625,0.09263125,0.11884375,0.0949375,0.0862625,0.06365,0.10985625,0.1226375,953.1521578
48,0.08049375,0.1038125,0.1025375,0.0799,0.1092375,0.12885625,0.10788125,0.08271875,0.08328125,0.0964375,973.5281506
49,0.1071125,0.10620625,0.10514375,0.08695625,0.1220625,0.10625,0.08935,0.08156875,0.09679375,0.0935125,994.0001533
50,0.0994,0.09524375,0.0917125,0.106075,0.127175,0.08945,0.10026875,0.0998,0.08145625,0.1019875,1014.624191
51,0.10110625,0.09299375,0.10943125,0.08791875,0.123075,0.1153375,0.08794375,0.076675,0.09260625,0.11043125,1035.200159
52,0.10645,0.098225,0.09573125,0.098125,0.1379375,0.0965,0.0980125,0.06980625,0.09065,0.1047625,1055.996158
53,0.095475,0.08694375,0.107125,0.09248125,0.132075,0.098825,0.08291875,0.08309375,0.08656875,0.10580625,1076.264148
54,0.07534375,0.11125625,0.11030625,0.08644375,0.14375,0.093875,0.10284375,0.0730625,0.06663125,0.11435,1096.62815
55,0.1035125,0.08960625,0.09958125,0.08898125,0.12470625,0.09258125,0.10575625,0.08841875,0.09866875,0.1056375,1116.996182
56,0.1014125,0.08721875,0.10475,0.103525,0.12989375,0.091775,0.08461875,0.09731875,0.10310625,0.09199375,1137.148152
57,0.09696875,0.10239375,0.09083125,0.09644375,0.1404375,0.09994375,0.10375,0.09954375,0.08436875,0.0844,1157.644171
58,0.11653125,0.09806875,0.10190625,0.119125,0.08139375,0.099875,0.09394375,0.0995,0.073075,0.0922375,1177.940154
59,0.09531875,0.091475,0.10258125,0.08184375,0.15799375,0.09228125,0.0738125,0.08046875,0.09624375,0.10306875,1198.276167
60,0.0981375,0.1087125,0.099375,0.0895,0.128175,0.10225,0.09668125,0.08621875,0.09816875,0.08849375,1219.044157

==> figs/cluster/comparison/worker3/performance.csv <==
,test15,test36,test20,test31,test23,test27,test39,test4,test5,test11
0,20.54744315,40.9086411,19.63447189,40.48552394,33.03146076,58.60942769,14.20420146,13.99762082,20.28531623,41.12720871
1,21.24020624,41.44529629,20.61332655,41.21911311,32.94946623,58.60942769,14.6985271,14.83129621,20.19349742,40.73306847
2,20.68375731,41.44529629,20.01932812,41.21911311,34.63904858,58.60942769,13.82507372,14.26061821,21.80849385,40.73306847
3,20.26944494,41.44529629,20.22085834,41.82146263,34.63904858,54.39336681,14.71924067,14.20083094,20.24089432,41.16343832
4,20.26944494,42.91998577,21.22662711,41.82146263,33.13339686,54.39336681,15.0608108,14.68903995,21.41127968,41.16343832
5,21.28168869,42.91998577,19.79021811,40.86457515,33.13339686,54.39336681,14.68565774,14.62392759,19.81035352,41.26410246
6,21.00593638,41.77231336,20.19114447,40.86457515,34.04891706,55.04339123,15.80851841,14.93146706,19.45251298,41.26410246
7,20.65974951,41.77231336,19.75398111,41.55372977,34.18640661,55.04339123,14.33417249,13.85584879,20.90044069,41.2587533
8,20.50382304,40.76771855,20.39012146,41.55372977,34.18640661,55.04339123,14.0655179,14.73971653,20.20252776,41.2587533
9,20.78728986,40.76771855,19.70246077,42.19843125,33.40844536,56.63877702,15.23091412,15.05388427,20.3626101,41.70643687
10,20.46771646,42.44819522,19.94698763,42.19843125,33.40844536,56.63877702,14.27706385,14.37893987,20.42227674,41.70643687
11,20.06116772,42.44819522,20.53119755,41.81531835,33.97213316,55.60633183,14.83004117,14.28108549,20.61364102,42.7672689
12,20.89799213,42.19814777,20.87661862,41.81531835,33.97213316,55.60633183,14.34682345,14.53762007,20.55999422,42.7672689
13,20.53898668,42.19814777,19.56935501,40.37975049,33.11791325,55.60633183,14.58666444,14.39450359,20.4843533,41.60382652
14,21.00162959,40.52915049,19.99693322,40.37975049,34.68538117,56.52560449,15.14956594,14.57821798,21.16919279,41.60382652
15,21.15390635,40.52915049,19.5126574,42.01161957,34.68538117,56.52560449,14.03076386,14.81672621,20.12759328,41.78043294
16,20.70865273,40.60475373,19.74931669,42.01161957,34.0706265,56.52560449,15.29258704,14.15006518,20.88559198,41.78043294
17,19.98550963,40.60475373,20.36245108,42.59190178,34.0706265,54.97601557,14.58999801,14.60541368,20.42220449,41.68933678
18,20.42411113,42.19753003,19.78930235,42.59190178,34.43434167,54.97601557,14.92441082,15.30995464,20.08561778,41.68933678
19,20.35874891,42.19753003,20.01316285,41.03889155,33.42530751,54.97601557,15.33405519,14.44125676,19.61501741,42.97449279
20,20.06936717,41.86473179,20.63724065,41.03889155,33.42530751,56.37121892,15.30648565,14.14973831,19.66921878,42.97449279
21,20.82312441,41.86473179,20.89010406,41.73439145,32.57559609,56.37121892,15.1863296,14.60224771,20.04306078,41.26025891
22,20.07253075,41.61269951,19.62550879,41.73439145,32.57559609,56.37121892,14.96864152,15.08498311,20.68058252,41.26025891
23,20.36973357,41.61269951,19.78113174,42.02158737,34.07666278,56.33397794,14.37598753,14.23747325,19.65758252,41.89841938
24,21.00077796,43.94867182,20.23970962,42.02158737,32.92724562,56.33397794,14.89261007,14.50996184,20.57288694,41.89841938
25,20.24828601,43.94867182,20.82456875,41.5600872,32.92724562,56.11178708,14.55301952,14.33235502,20.22918773,41.89841938
26,19.98666191,41.63052344,19.89904952,41.5600872,33.86467314,56.11178708,14.84229279,14.40421867,20.22970366,40.58560205
27,20.73296356,41.63052344,19.97356701,42.44908953,33.86467314,56.11178708,14.64747167,14.26811814,21.3541193,40.58560205
28,19.34964967,41.79304004,20.72057652,42.44908953,34.70948243,53.46025825,14.73135877,14.33691955,19.98727775,42.88767481
29,21.28317642,41.79304004,20.66884184,42.44908953,33.77317977,53.46025825,14.65967393,14.57101154,20.69123101,42.88767481
30,19.79832578,41.68653941,20.66884184,43.06418324,33.77317977,53.46025825,14.52356577,14.5865736,20.10563493,41.54188991
31,19.87240458,41.68653941,20.62371445,43.06418324,32.94508219,56.78435969,14.72414136,14.58464479,20.62357974,41.54188991
32,19.80782723,41.68653941,20.21531701,41.58798909,32.94508219,56.78435969,13.68954635,14.49246073,21.04760504,41.82597804
33,20.77671933,41.54602647,20.19691229,41.58798909,33.56602931,56.78435969,14.30661154,14.20318174,19.49637103,41.82597804
34,20.85400438,41.54602647,20.9955225,42.43221283,33.18487144,57.2868464,14.30871367,14.47338772,21.02015805,41.11674857
35,20.72014666,41.92095828,20.32099056,42.43221283,33.18487144,57.2868464,14.27267933,13.99762774,20.21813726,41.11674857
36,21.36940622,41.92095828,20.64288664,42.52625656,32.83490992,55.8239243,14.80791879,14.61859441,20.40689445,41.78920436
37,21.16597152,40.91845298,20.43792844,42.52625656,32.83490992,55.8239243,15.49304485,14.23942208,21.02996397,41.78920436
38,21.16597152,40.91845298,20.14158201,41.22437334,33.28852868,55.8239243,14.39352918,14.85340524,19.63612485,42.01007414
39,20.31591821,41.15352869,20.70360422,41.22437334,33.64249134,56.32425284,14.97815418,14.25948668,20.03874207,42.01007414
40,20.31591821,41.15352869,19.23301101,42.0903039,33.64249134,56.32425284,15.09991097,14.71628261,21.02161336,40.91280651
41,20.74517107,42.29611278,20.74438,42.0903039,34.30407095,56.32425284,13.85290837,14.3458569,20.01533937,40.91280651
42,22.38326669,42.29611278,20.77738714,42.07120609,34.30407095,54.67325735,15.28523946,14.90731645,20.4139204,40.97100878
43,19.90751648,40.98782063,20.18372273,42.07120609,34.543396,54.67325735,14.13288379,13.7860148,19.60586691,40.97100878
44,21.48419571,40.98782063,19.98701358,41.87696075,34.40471458,54.67325735,15.23362923,13.85834146,21.23065662,41.35364413
45,20.20237708,41.83263469,19.76766872,41.87696075,34.40471458,56.47052646,14.62639475,14.37321115,19.43854761,41.35364413
46,21.10805774,41.83263469,20.36939979,41.3325398,33.51140952,56.47052646,15.10653305,15.04681659,20.28491783,42.20984387
47,20.73895216,42.27970695,19.90220356,41.3325398,33.51140952,55.43366766,15.51966834,14.48005414,20.68594384,42.20984387
48,20.22269273,42.27970695,20.10228372,40.40326762,33.464252,55.43366766,14.61781192,14.70979667,20.59701586,41.87973642
49,19.87074018,41.01268506,20.65746903,40.40326762,34.65334773,55.43366766,14.41823816,15.31588817,20.59701586,41.87973642
50,20.80491161,41.01268506,19.99949431,43.4049046,34.65334773,54.46031952,14.6769433,14.79575133,19.8023293,41.74974036
51,20.40288591,41.81836486,20.31601024,43.4049046,32.53991747,54.46031952,13.92242718,14.42453337,20.17577529,41.74974036
52,20.49627328,41.81836486,20.69179583,42.33030105,32.53991747,54.46031952,14.87800241,14.35671139,20.17577529,42.47450399
53,20.1895926,41.72745299,20.88594174,42.33030105,34.27651501,55.39340806,14.60391927,14.48578691,20.73521495,42.47450399
54,20.20550323,41.72745299,20.175529,42.33030105,33.56625962,55.39340806,14.38528275,13.92433643,19.9828999,42.34513617
55,20.59185171,43.96124482,19.99751568,43.39939594,33.56625962,55.39340806,14.72238088,13.77523494,20.33643961,42.34513617
56,20.52777958,43.96124482,20.16424584,43.39939594,33.01500225,55.63081694,14.65939093,13.54448652,20.52223063,42.34513617
57,20.80446434,41.11876225,20.69870973,42.99128509,33.01500225,55.63081694,14.46822214,14.53982329,20.96717358,42.80558324
58,19.46039367,41.11876225,20.20826173,42.99128509,34.30471683,55.23068428,14.41252804,15.06014681,20.6280117,42.80558324
59,21.00031304,42.23879313,20.52886987,41.80891466,34.74529457,55.23068428,14.37241793,14.09352374,21.02534485,41.41989422
60,20.55189443,42.23879313,20.41399789,41.80891466,34.74529457,55.23068428,13.79465771,14.43806362,20.67096663,41.41989422

==> figs/cluster/comparison/worker4/cpu.csv <==
,test16,test17,test2,test24,test28,test32,test34,test40,test8,test9,runningtime
0,0.09955,0.09509375,0.10355,0.0853375,0.08955,0.11936875,0.10151875,0.10679375,0.10175,0.09505,2.38E-06
1,0.09336875,0.09965,0.1013,0.08045,0.090325,0.134425,0.09655625,0.10201875,0.0998625,0.10010625,20.14135242
2,0.0919375,0.1029875,0.09995,0.09213125,0.089975,0.13161875,0.0776,0.11118125,0.09690625,0.09900625,40.53738546
3,0.10253125,0.13976875,0.10110625,0.076075,0.08061875,0.1201875,0.068475,0.1070125,0.0937625,0.08786875,60.7333622
4,0.0875,0.10703125,0.11375625,0.07445,0.0971,0.129775,0.08313125,0.09163125,0.08574375,0.10413125,81.24536824
5,0.09444375,0.10921875,0.10608125,0.0875375,0.10078125,0.13225,0.10313125,0.07551875,0.10400625,0.081075,101.7093701
6,0.09581875,0.1228625,0.1227875,0.10233125,0.09373125,0.07040625,0.09408125,0.08611875,0.1096625,0.096375,121.6053665
7,0.105775,0.10894375,0.11918125,0.09816875,0.08869375,0.10500625,0.0933375,0.09829375,0.09235625,0.0817125,142.1693544
8,0.08681875,0.12355,0.1102125,0.07645,0.07585625,0.14435625,0.09465625,0.091225,0.09654375,0.07745,162.5093727
9,0.109025,0.14145625,0.13288125,0.09639375,0.0757875,0.06771875,0.0971625,0.08906875,0.07913125,0.09031875,182.8853824
10,0.11183125,0.1193125,0.12918125,0.084775,0.0977125,0.11875,0.0745375,0.09076875,0.08269375,0.07133125,204.0373533
11,0.095575,0.11746875,0.11855,0.1016,0.08875,0.13718125,0.07379375,0.07918125,0.08941875,0.07493125,224.3933756
12,0.0927375,0.1465625,0.110725,0.09053125,0.0965375,0.09139375,0.095525,0.08394375,0.098475,0.0888375,245.5373919
13,0.11065625,0.13523125,0.11800625,0.07721875,0.09465,0.1174375,0.0963625,0.08925,0.0811875,0.07373125,265.5213571
14,0.08186875,0.09494375,0.1568625,0.08506875,0.08046875,0.1334375,0.0724875,0.095875,0.09824375,0.08971875,285.9773707
15,0.1141375,0.12165625,0.1399625,0.08525625,0.10160625,0.0772375,0.07464375,0.1028,0.0909375,0.08676875,306.6413705
16,0.08743125,0.15359375,0.14465625,0.074475,0.07239375,0.08885,0.07496875,0.11394375,0.0754625,0.086075,327.3013766
17,0.09238125,0.110675,0.1293125,0.0956125,0.08805625,0.10791875,0.0806125,0.0942375,0.10660625,0.087125,347.8453579
18,0.0948,0.09708125,0.14138125,0.085725,0.0888125,0.10609375,0.09885625,0.08461875,0.0929875,0.08264375,368.2413592
19,0.08076875,0.12343125,0.1338125,0.0804,0.0934375,0.10868125,0.0809375,0.0982625,0.088975,0.10639375,388.5293641
20,0.10733125,0.11119375,0.1178375,0.09075625,0.10344375,0.1029625,0.0755125,0.08530625,0.1002625,0.098725,409.1573472
21,0.1003625,0.09920625,0.10448125,0.07525625,0.097825,0.11355,0.0813,0.0955125,0.11031875,0.09385625,429.4493833
22,0.1,0.11193125,0.1154625,0.07709375,0.10133125,0.12008125,0.0845625,0.10566875,0.0866125,0.0921,449.9253733
23,0.09175,0.0881375,0.1356,0.07168125,0.093325,0.1069875,0.08015625,0.104425,0.097525,0.10149375,469.8533671
24,0.09390625,0.10345625,0.1410625,0.0668125,0.09239375,0.109975,0.0836125,0.10064375,0.0969375,0.107325,490.6173489
25,0.08660625,0.1127125,0.1254125,0.08865,0.10836875,0.13330625,0.08600625,0.0684125,0.09658125,0.085275,510.641367
26,0.09614375,0.1377,0.14836875,0.078275,0.06935625,0.13448125,0.08676875,0.0734375,0.0701,0.08235,531.1893556
27,0.08639375,0.1217875,0.11961875,0.07650625,0.0842,0.10619375,0.09066875,0.112725,0.1036875,0.0952,551.5973752
28,0.09361875,0.13056875,0.10295,0.08848125,0.09505625,0.14096875,0.0863625,0.0721375,0.081475,0.08608125,571.997366
29,0.09821875,0.13469375,0.089575,0.088475,0.09996875,0.1305875,0.07450625,0.098,0.095425,0.08409375,592.2933555
30,0.0852875,0.14644375,0.11140625,0.0927375,0.10738125,0.12025,0.0776875,0.09685,0.06978125,0.090775,612.9453554
31,0.104375,0.117675,0.114375,0.0813125,0.08045625,0.16865,0.0617,0.09151875,0.07229375,0.080575,633.1733642
32,0.08914375,0.13268125,0.089175,0.083225,0.10523125,0.13191875,0.0797875,0.09599375,0.09828125,0.0901,653.5653758
33,0.10616875,0.1142625,0.1066125,0.08870625,0.09115,0.11111875,0.08786875,0.09791875,0.08738125,0.088025,673.689373
34,0.0892875,0.10326875,0.1088625,0.098825,0.0864,0.1231125,0.10204375,0.09988125,0.10286875,0.07703125,694.1493685
35,0.10019375,0.12590625,0.11055,0.09554375,0.1008625,0.10634375,0.082725,0.079475,0.11219375,0.0805625,714.7173772
36,0.0868125,0.09396875,0.14825625,0.09035625,0.0906,0.11554375,0.0874875,0.087775,0.0946,0.0799875,734.6614282
37,0.09825,0.1107625,0.119275,0.08239375,0.1068875,0.10784375,0.08681875,0.08806875,0.09495,0.09855,755.1813905
38,0.09785,0.12945,0.10168125,0.06230625,0.08940625,0.1524125,0.08465625,0.0912625,0.08621875,0.08431875,775.3293512
39,0.08511875,0.1177125,0.13166875,0.088025,0.0926875,0.1133125,0.090525,0.0972375,0.08575,0.0937875,795.989356
40,0.08750625,0.1337875,0.12485,0.07938125,0.0898,0.122575,0.0676375,0.10161875,0.1012125,0.07063125,816.7333794
41,0.10479375,0.118325,0.12460625,0.07285625,0.0997625,0.11003125,0.096575,0.09250625,0.08494375,0.08960625,837.7933612
42,0.077175,0.1282125,0.1253875,0.06976875,0.10718125,0.11586875,0.09836875,0.093925,0.08960625,0.09158125,858.0373726
43,0.11110625,0.12345,0.14029375,0.093625,0.07014375,0.09308125,0.08649375,0.09390625,0.08335,0.07710625,878.6613667
44,0.0876,0.13479375,0.12365,0.07606875,0.0824,0.11211875,0.09845,0.10626875,0.10615625,0.06490625,899.2253942
45,0.0968625,0.0943625,0.12110625,0.08765625,0.0770875,0.14725625,0.08075,0.08723125,0.0851625,0.09423125,919.6053734
46,0.0895625,0.15669375,0.10940625,0.09916875,0.094675,0.09495625,0.07548125,0.08221875,0.09441875,0.08505625,940.4860289
47,0.1026875,0.10226875,0.107275,0.09945,0.0854125,0.109575,0.09115625,0.0948125,0.0997625,0.10163125,960.9613688
48,0.10920625,0.09964375,0.11551875,0.10306875,0.09725625,0.09461875,0.09006875,0.10034375,0.09711875,0.09079375,981.0134981
49,0.1134125,0.11056875,0.14333125,0.0829,0.089375,0.10474375,0.083675,0.07488125,0.09603125,0.0933125,1002.037363
50,0.10784375,0.1188,0.1319,0.08115,0.09285,0.13429375,0.06768125,0.08434375,0.0638375,0.09128125,1021.95736
51,0.079175,0.12493125,0.13931875,0.0785,0.1048,0.10085,0.09005625,0.08085625,0.0893375,0.09118125,1042.485375
52,0.09075625,0.10128125,0.12166875,0.09520625,0.0950125,0.12008125,0.07336875,0.0991125,0.0991375,0.09971875,1062.785372
53,0.1039,0.12945625,0.10836875,0.09530625,0.0885625,0.1051875,0.08385625,0.090075,0.1039375,0.08643125,1082.973367
54,0.10285625,0.131175,0.12046875,0.0911375,0.0879625,0.10745625,0.0916,0.09318125,0.10039375,0.0693,1103.309391
55,0.09765,0.0969875,0.1236875,0.0723,0.09748125,0.1179875,0.08074375,0.0984,0.0922625,0.0928125,1123.749375
56,0.09751875,0.09994375,0.12635625,0.07776875,0.0782625,0.13495625,0.08761875,0.09804375,0.096625,0.08065625,1144.21339
57,0.08005625,0.113275,0.0993375,0.092275,0.096875,0.12153125,0.09990625,0.103125,0.11191875,0.0766375,1164.721371
58,0.1011875,0.103475,0.123175,0.08989375,0.10714375,0.10115,0.09546875,0.0907375,0.094525,0.08910625,1184.933361
59,0.08079375,0.11066875,0.129925,0.08146875,0.0970125,0.11425625,0.1045125,0.0888875,0.095875,0.09269375,1204.989371
60,0.1003875,0.14385625,0.1149125,0.0536,0.07734375,0.114075,0.099875,0.08278125,0.0859875,0.09955,1225.349347

==> figs/cluster/comparison/worker4/performance.csv <==
,test9,test17,test40,test34,test32,test2,test16,test24,test8,test28
0,13.5158484,66.6153636,20.76111841,13.96967316,66.20786786,67.42668462,41.24952221,13.61059117,31.63041449,32.29205298
1,15.74607134,66.6153636,20.5053153,14.45046258,66.20786786,66.99763632,41.24952221,15.85602188,33.42906022,34.23035431
2,14.03810883,64.83106518,21.16059589,15.2890532,66.20786786,66.99763632,43.81185198,14.74996686,33.68054199,34.23035431
3,14.87301898,64.83106518,20.53348923,14.45073056,64.9241662,66.99763632,43.81185198,14.72106481,33.68054199,34.64802504
4,15.68037248,64.83106518,21.65948129,15.294595,64.9241662,63.30910611,44.46429539,15.62752485,34.24713492,34.81280041
5,14.56142211,64.83106518,21.67139077,15.22663975,64.9241662,63.30910611,44.46429539,14.62455273,34.24713492,34.81280041
6,15.20335388,63.32606244,21.67139077,14.75828409,63.67209411,63.30910611,42.4213407,15.08434534,33.87381387,32.39305663
7,14.74375916,63.32606244,21.82519293,15.45796895,63.67209411,63.30910611,42.4213407,14.22456121,35.42117929,32.39305663
8,15.06836581,63.32606244,20.61113667,15.12423944,63.67209411,65.45052767,43.143466,14.47618961,35.42117929,33.89812469
9,14.77980804,64.12410998,21.30815148,14.33682561,60.41625118,65.45052767,43.143466,14.89454269,34.13545346,35.03550696
10,14.64669967,64.12410998,21.85987616,14.90308046,60.41625118,65.45052767,42.3750639,14.53087068,34.13545346,35.03550696
11,14.6557548,64.12410998,21.27478743,14.98313498,60.41625118,65.007797,42.3750639,15.06937218,35.37976313,33.18294072
12,14.83738494,62.71451163,21.79558134,14.67641997,62.56292939,65.007797,42.68341112,15.34815097,35.37976313,33.18294072
13,15.3778367,62.71451163,20.79023075,15.67311859,62.56292939,65.007797,42.68341112,14.61167693,34.51532793,34.07319021
14,13.81508255,62.71451163,20.91768551,15.20767188,62.56292939,64.40178251,46.02753663,15.06054235,34.38809204,33.70663333
15,14.39836216,67.86557221,21.31732965,13.95163679,61.16077995,64.40178251,46.02753663,14.56686997,34.38809204,33.70663333
16,15.09297633,67.86557221,19.95636106,15.36686754,61.16077995,64.40178251,46.02753663,14.18837309,35.19528699,33.92084289
17,14.40245581,67.86557221,20.91083097,14.35713458,61.16077995,62.03326797,43.13425231,14.47541761,35.19528699,33.92084289
18,15.07729268,63.58265781,21.82577395,15.10796881,63.21120191,62.03326797,43.13425231,14.99256063,34.78124928,34.60578656
19,15.05530953,63.58265781,21.62315178,15.52088809,63.21120191,62.03326797,43.4793272,15.33514094,35.4729135,35.71569753
20,14.65613556,63.58265781,20.72586179,13.91911888,63.21120191,62.33858109,43.4793272,14.54382229,35.4729135,35.71569753
21,14.90545225,63.21075201,21.64635515,15.7630353,63.21120191,62.33858109,43.79304004,15.41492462,32.13978195,34.46227384
22,14.65956712,63.21075201,21.03834224,15.35621166,61.9339571,62.33858109,43.79304004,14.29578543,32.13978195,34.46227384
23,14.90159225,63.21075201,21.4167583,15.17238283,61.9339571,62.05712461,44.07259011,15.14825606,34.5352838,34.78650641
24,15.31119537,62.95122218,21.34965181,15.00806928,61.9339571,62.05712461,44.07259011,15.36559582,34.67664313,34.78650641
25,14.75960302,62.95122218,21.39755154,13.7147274,64.61448407,62.05712461,43.02097464,15.23764634,34.67664313,34.87906384
26,14.48852062,62.95122218,20.805933,14.60215282,64.61448407,60.75454354,43.02097464,15.3946979,33.89985418,33.94485927
27,15.53169465,62.95122218,20.36775017,16.01823854,64.61448407,60.75454354,41.7252996,15.09621143,33.89985418,33.94485927
28,15.66588521,65.08056736,20.36775017,14.94933152,65.26055217,60.75454354,41.7252996,15.14285803,32.98724484,34.01236224
29,13.56984806,65.08056736,22.86867452,14.21279907,65.26055217,62.41537333,42.9636724,15.85487604,32.98724484,34.01236224
30,15.03477669,65.08056736,19.7961843,14.87370515,65.26055217,62.41537333,42.9636724,14.74919915,36.45607305,34.42812204
31,15.23367929,64.78503728,19.82389879,15.96724939,63.3900342,62.41537333,42.72011232,14.53548932,34.52415276,34.69949484
32,15.19047713,64.78503728,20.56375742,14.34497905,63.3900342,63.33492279,42.72011232,15.32399535,34.52415276,34.69949484
33,14.7249136,64.78503728,21.31459475,15.10338998,63.3900342,63.33492279,42.72011232,15.82917881,34.58758307,34.04582858
34,14.84494472,62.38850832,21.48295784,15.23260999,63.82172751,63.33492279,42.69119501,14.95088911,34.58758307,34.04582858
35,14.08255506,62.38850832,20.46596766,14.80295682,63.82172751,62.79120064,42.69119501,14.77498341,35.62295771,35.21396542
36,14.73224211,62.38850832,21.73145556,15.41374516,63.82172751,62.79120064,43.92799878,15.79375458,34.17941117,35.21396542
37,14.18293643,62.82895279,21.33038354,15.93085766,62.52871513,62.79120064,43.92799878,15.32445526,34.17941117,33.71094704
38,15.76866698,62.82895279,21.10542941,14.6967237,62.52871513,63.84069729,42.93805766,14.45982337,33.75390601,34.32071233
39,15.13499546,62.82895279,22.03960609,14.95669079,62.52871513,63.84069729,42.93805766,15.04076743,33.75390601,34.32071233
40,14.60545135,60.96282959,21.27775359,15.17398691,61.94671583,63.84069729,44.42371678,15.30184293,35.46248388,35.09766173
41,15.11330009,60.96282959,20.05852866,15.19228554,61.94671583,61.95799494,44.42371678,15.65620303,35.46248388,35.09766173
42,14.76258254,60.96282959,20.58835077,14.94200158,61.94671583,61.95799494,44.10058761,14.46864486,34.93037224,36.11937046
43,15.32778883,63.5296247,20.69073772,14.65334201,62.92735481,61.95799494,44.10058761,14.60601807,34.3233707,33.75016093
44,14.53497314,63.5296247,21.91631532,14.50362635,62.92735481,61.95799494,44.26433086,15.23599529,34.3233707,33.75016093
45,14.82798553,63.5296247,21.06351233,14.65695596,62.92735481,62.34946179,44.26433086,15.1899929,34.38404202,34.79898143
46,15.13215041,63.36898613,21.61958981,14.66420674,63.09689713,62.34946179,42.69233775,14.5281086,34.38404202,34.79898143
47,14.66603947,63.36898613,20.43344665,14.05787492,63.09689713,62.34946179,42.69233775,14.53078198,36.23667192,35.16858244
48,14.96749902,63.36898613,21.35606551,14.94357657,63.09689713,63.70387292,42.69233775,14.73964071,35.03891397,33.78770375
49,14.83069754,64.08979177,21.04647088,14.71332765,63.09689713,63.70387292,43.07580638,14.62616229,35.03891397,33.78770375
50,15.08789539,64.08979177,20.48032808,14.9591012,63.10470581,63.70387292,43.07580638,14.38340569,34.90505409,33.33058977
51,14.31688952,64.08979177,21.46169996,15.1444869,63.10470581,63.40563583,43.31933713,15.64749885,34.90505409,33.33058977
52,14.65039182,64.08979177,19.90608859,15.17600846,63.10470581,63.40563583,43.31933713,15.07965207,34.92388129,34.91574597
53,14.2297132,66.75454354,19.90608859,15.06543183,62.84643078,63.40563583,41.30443192,14.95172143,34.92388129,34.91574597
54,15.09238887,66.75454354,21.302001,15.24483895,62.84643078,61.64549327,41.30443192,15.84163165,34.21208549,35.17550302
55,14.86399269,66.75454354,20.70209098,13.4048028,62.84643078,61.64549327,42.78677535,14.94483471,33.61121082,32.98996401
56,13.85749936,63.86437583,20.60725784,15.78184891,64.50319719,61.64549327,42.78677535,14.80240273,33.61121082,32.98996401
57,14.46276283,63.86437583,20.87332964,15.58854437,64.50319719,62.44592142,42.92592192,15.57592201,34.44110179,35.07067466
58,15.2104342,63.86437583,19.98285413,14.55181694,64.50319719,62.44592142,42.92592192,15.03921771,34.44110179,35.07067466
59,14.49141169,66.03640056,22.18172073,15.09243584,65.30150986,62.44592142,44.58730125,14.28124142,34.03579879,35.37681842
60,13.80305219,66.03640056,20.80028605,14.88560319,65.30150986,61.70162845,44.58730125,14.61556578,34.39896417,32.60675478

==> figs/multiple/comparison/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.0749875,0.0975,0.11618124999999999,0.1046125,0.10092499999999999,0.09788125,0.07849375,0.133125,0.10291874999999999,0.07041875,2.86102294921875e-06
1,0.0813875,0.0966,0.11167500000000001,0.11038125000000001,0.07831875,0.09657500000000001,0.07218125,0.1369875,0.10155625,0.104575,27.989866733551025
2,0.07074375,0.07888125,0.1019625,0.0918625,0.1012125,0.1054875,0.09791875,0.13178125,0.11121249999999999,0.08263125,54.849873542785645
3,0.08951875,0.10970625,0.10545624999999999,0.09708750000000001,0.10023125000000001,0.09057499999999999,0.09524374999999999,0.13151875000000002,0.09276875000000001,0.08352499999999999,83.10587286949158
4,0.0995125,0.09444375,0.1301375,0.1038125,0.095525,0.09486875,0.08621875,0.12154999999999999,0.10888125,0.062193750000000006,110.30586218833923
5,0.09154999999999999,0.10475625000000001,0.11009375,0.09255000000000001,0.09349375,0.10515000000000001,0.0760125,0.129275,0.09578125,0.09469375,137.9978768825531
6,0.08293125,0.0986875,0.11100625000000001,0.08129375,0.08846875000000001,0.0932,0.10994374999999999,0.13735625,0.09043125,0.08945625,165.5298888683319
7,0.09997500000000001,0.0919875,0.12885625,0.083375,0.09081875,0.09678125,0.08655625,0.1266,0.10121875,0.08745625,193.02587747573853
8,0.0828875,0.0740625,0.1635125,0.059243750000000005,0.0960875,0.11039375,0.071175,0.1232625,0.08664374999999999,0.1039625,220.38987469673157
9,0.09567500000000001,0.09757500000000001,0.12705,0.1027125,0.08826874999999999,0.11359375,0.079725,0.12216874999999999,0.0867875,0.08594375,248.02186036109924
10,0.07658125,0.08663125,0.13297499999999998,0.11316875,0.07673125,0.09363125,0.09997500000000001,0.10954375000000001,0.1109875,0.08269375,276.9018840789795
11,0.07453125,0.09635624999999999,0.10739375000000001,0.10606249999999999,0.09720000000000001,0.102925,0.0919,0.1169125,0.11635,0.08593125,304.95789527893066
12,0.09423125,0.09459374999999999,0.11805,0.10175625,0.0997875,0.10448125,0.08519375,0.11816874999999999,0.09320624999999999,0.08508125,332.32189869880676
13,0.08070000000000001,0.11167500000000001,0.12248125,0.0849875,0.0867375,0.10890000000000001,0.06716875,0.12724375,0.09975625,0.08576874999999999,359.8818838596344
14,0.08000625,0.11213125,0.11086874999999999,0.102425,0.09770625000000001,0.10263749999999999,0.09063125,0.11211874999999999,0.08640625,0.10065625,387.58590602874756
15,0.074475,0.09361875,0.12254374999999999,0.08764374999999999,0.08580625,0.0911875,0.1002125,0.13190625,0.1006875,0.0850875,414.99788665771484
16,0.08839375000000001,0.09834375,0.14022500000000002,0.10315625,0.08733125,0.07310625,0.09057499999999999,0.11995625,0.09911875,0.09633125,442.841881275177
17,0.08035,0.08765,0.16575625,0.0874875,0.08968125,0.0830625,0.07656875,0.12425625,0.07443749999999999,0.10605625,471.40186858177185
18,0.09895625000000001,0.09435,0.1185,0.1006875,0.0885,0.09210625,0.08483750000000001,0.11578125,0.0999625,0.1019625,499.9298965930939
19,0.07825625,0.0847625,0.10825,0.06694375,0.09545624999999999,0.08956875,0.08640625,0.17174375,0.10150624999999999,0.097025,528.2818756103516
20,0.0913,0.10843125,0.1319,0.08198124999999999,0.09545,0.09822499999999999,0.072975,0.12704375,0.10251875,0.08525624999999999,555.9338622093201
21,0.06590625,0.08118125,0.15509375,0.09805625,0.1037875,0.09301875000000001,0.06318125000000001,0.13638125,0.1042375,0.094675,583.9218850135803
22,0.10065625,0.09864375,0.1028875,0.10764375,0.0668375,0.105975,0.0774375,0.115975,0.106625,0.093125,611.9898738861084
23,0.0964125,0.11172499999999999,0.1253,0.08310624999999999,0.1009,0.0940625,0.07805,0.11248125,0.09954375,0.09571249999999999,640.3059070110321
24,0.090625,0.0905875,0.09705,0.0886125,0.09604375,0.0969625,0.082425,0.13965624999999998,0.09806875,0.09283749999999999,668.1938810348511
25,0.0729375,0.08636250000000001,0.1331875,0.103475,0.0948625,0.10395625000000001,0.10458125000000001,0.11324375,0.103825,0.08188124999999999,696.0618784427643
26,0.088575,0.09435625,0.1339125,0.0979875,0.1019125,0.0811125,0.06939375,0.14279375,0.0939125,0.06635625,723.7298913002014
27,0.08479374999999999,0.0937125,0.11346875000000001,0.09440625000000001,0.074775,0.10832499999999999,0.0780375,0.14073750000000002,0.10955625,0.09977499999999999,751.4698922634125
28,0.08916874999999999,0.08025,0.1217875,0.09461874999999999,0.0900375,0.0881875,0.07841875,0.15508125,0.0976125,0.08388125,779.3858995437622
29,0.06835,0.09240625,0.12611875,0.1028875,0.09576875,0.10363125000000001,0.10078749999999999,0.12148125,0.08025625,0.10513125000000001,807.0938613414764
30,0.09016249999999999,0.0853375,0.1537625,0.08007500000000001,0.106425,0.09958125000000001,0.07911875,0.13351875,0.0745875,0.09046875,835.7818877696991
31,0.1015875,0.08529999999999999,0.1457125,0.09425,0.08810000000000001,0.09769375,0.09819375000000001,0.10414375,0.088025,0.0941375,864.1978788375854
32,0.08186249999999999,0.0917375,0.10416874999999999,0.10136250000000001,0.09564375,0.100825,0.09729375,0.1302875,0.10274375,0.08609375,892.3858773708344
33,0.08295,0.09269375,0.128775,0.09828125,0.09956875,0.09362500000000001,0.077325,0.14523125,0.060218749999999995,0.09955,919.9378886222839
34,0.09661875,0.09706875,0.11203125,0.09295624999999999,0.10704375000000001,0.0961125,0.09785,0.1051125,0.08771875,0.10276249999999999,947.3938798904419
35,0.0993125,0.09856875000000001,0.10971249999999999,0.1035,0.10311875000000001,0.08926875000000001,0.08313124999999999,0.12813750000000002,0.099925,0.08023125,975.345883846283
36,0.06833125,0.09158125,0.10886875,0.08505000000000001,0.09123125,0.09311249999999999,0.09863749999999999,0.13744375,0.1093,0.11316875,1003.0818951129913
37,0.08795625,0.08913750000000001,0.11747500000000001,0.0894125,0.09893125,0.10018125,0.08214375,0.13524375,0.09483124999999999,0.08216875,1030.7058956623077
38,0.08735,0.11139375,0.11483125,0.09128750000000001,0.1012625,0.08989375000000001,0.0969,0.10934374999999999,0.094475,0.09699999999999999,1058.2738823890686
39,0.08755625,0.09006875,0.14478749999999999,0.09926249999999999,0.10936875,0.11360625,0.07555625,0.107225,0.10431875,0.06680625,1086.4138729572296
40,0.0760625,0.0825875,0.1555,0.09452500000000001,0.09058125,0.0708625,0.09954375,0.12455625,0.07885625,0.09188125,1114.8178820610046
41,0.0788625,0.10675625,0.10163125,0.10338125,0.0761875,0.08033125,0.08794375,0.1365375,0.1131,0.10256875000000001,1143.0898616313934
42,0.07626875,0.09280625,0.14883749999999998,0.08356875000000001,0.0972375,0.0999375,0.08854374999999999,0.09835625,0.077875,0.11205625,1170.837874174118
43,0.09960625000000001,0.09451875,0.11394375,0.07935625,0.08206875,0.0936375,0.0933625,0.1295,0.10711874999999998,0.09825625,1199.4498884677887
44,0.10179375,0.09306874999999999,0.0822375,0.09596249999999999,0.10275625,0.1051375,0.08726874999999999,0.13646250000000001,0.09315625000000001,0.09734375,1227.3978571891785
45,0.09839375,0.10009375000000001,0.12064375,0.0894875,0.07576875,0.0939125,0.09053125,0.1229625,0.09976875,0.10500625,1254.9778699874878
46,0.07345,0.082375,0.121375,0.09508749999999999,0.08380625,0.09645,0.0712125,0.16005,0.08665625,0.10018750000000001,1282.8298740386963
47,0.09128125000000001,0.0954125,0.12135625,0.10386875,0.09195,0.09225625000000001,0.06931875,0.138825,0.08973125,0.102625,1311.1058733463287
48,0.0883875,0.09051875000000001,0.14395,0.10280625,0.10199375,0.08364375,0.09251875,0.11004375,0.09408125,0.08940625,1338.541888475418
49,0.07339999999999999,0.11431875,0.12240625,0.10244375,0.09838125,0.10022500000000001,0.09405625000000001,0.095525,0.09759999999999999,0.0959375,1365.9018769264221
50,0.0709375,0.1263125,0.12523125000000002,0.108025,0.0761875,0.08526249999999999,0.078825,0.15190625000000002,0.0816,0.06805,1393.8258633613586
51,0.0862875,0.09641875000000001,0.1540125,0.1006875,0.10356249999999999,0.09041874999999999,0.0742875,0.08598750000000001,0.095625,0.0937875,1422.44988489151
52,0.1003125,0.10435625,0.10993125,0.084,0.08731249999999999,0.0991375,0.0847125,0.12362500000000001,0.09630000000000001,0.10383749999999999,1450.3258967399597
53,0.10293749999999999,0.09656875,0.11673125000000001,0.08844374999999999,0.088275,0.0975125,0.08908125,0.12029999999999999,0.09369374999999999,0.09921250000000001,1478.2362751960754
54,0.0753125,0.0960375,0.130475,0.1011875,0.10025624999999999,0.10026875,0.08499375,0.10125624999999999,0.10445,0.10303124999999999,1507.0778722763062


==> figs/multiple/comparison/performance.csv <==
,test4,test1,test2,test10,test8,test5,test7,test6,test3,test9
0,33.9070246219635,14.488197088241577,65.9394760131836,42.91696882247925,20.966185569763184,42.72120523452759,64.10571837425232,15.275567293167114,20.895734071731567,34.00865077972412
1,36.159889698028564,14.9151029586792,65.9394760131836,42.91696882247925,21.868448972702026,42.72120523452759,64.10571837425232,15.513508081436157,21.988328456878662,37.34618902206421
2,36.159889698028564,15.47464656829834,59.65778827667236,46.017696142196655,21.065481424331665,44.352158546447754,62.13979363441467,15.500111103057861,22.526753902435303,37.34618902206421
3,36.62915301322937,15.566874027252197,59.65778827667236,45.259483098983765,21.353942155838013,43.420138120651245,62.13979363441467,14.71309518814087,21.697397708892822,36.59244728088379
4,34.65645360946655,15.320091009140015,61.149839639663696,45.259483098983765,22.11339545249939,43.420138120651245,62.13979363441467,16.11094045639038,21.616987466812134,35.02060890197754
5,36.248316287994385,15.254987716674805,61.149839639663696,43.83550262451172,21.700090169906616,45.15179514884949,61.31762194633484,14.144397020339966,22.325183391571045,35.200161933898926
6,36.248316287994385,14.674353122711182,61.149839639663696,43.83550262451172,21.263458251953125,45.15179514884949,61.31762194633484,15.054280757904053,22.49828314781189,35.200161933898926
7,37.051467180252075,14.255115747451782,60.423335790634155,44.66100311279297,20.861392974853516,45.27095007896423,61.27644968032837,15.63038682937622,21.891401052474976,36.24028420448303
8,35.06013202667236,16.869506120681763,60.423335790634155,44.69321918487549,22.17401647567749,43.42940068244934,61.27644968032837,15.124620914459229,21.981388092041016,34.19198441505432
9,35.08356475830078,14.980273008346558,62.74851059913635,44.69321918487549,21.677810430526733,43.42940068244934,62.57688117027283,15.230332851409912,22.094277381896973,34.713820695877075
10,35.63521432876587,15.328207731246948,62.74851059913635,43.737181663513184,21.648476600646973,45.24846959114075,62.57688117027283,14.648183584213257,21.218178510665894,35.787076473236084
11,35.63521432876587,15.062537908554077,63.40318512916565,43.737181663513184,20.776769399642944,44.28101921081543,62.17506527900696,15.210258960723877,22.538060903549194,35.787076473236084
12,36.79075646400452,15.723916292190552,63.40318512916565,45.00421714782715,21.360759019851685,44.28101921081543,62.17506527900696,15.611072063446045,22.34804630279541,37.07339334487915
13,35.87382411956787,15.058903932571411,60.53056764602661,45.30171799659729,21.57721710205078,43.66666316986084,60.74539875984192,15.0851469039917,21.844818830490112,35.08485412597656
14,36.34981060028076,15.553287029266357,60.53056764602661,45.30171799659729,21.79835319519043,43.66666316986084,60.74539875984192,14.49901533126831,21.67914390563965,35.481130838394165
15,36.34981060028076,15.643424034118652,60.5527617931366,44.990124225616455,21.659329891204834,45.82992720603943,60.74539875984192,15.867290019989014,20.285024642944336,35.481130838394165
16,34.66539120674133,15.861935377120972,60.5527617931366,44.134971380233765,22.286928176879883,43.29696536064148,60.89510536193848,15.251590728759766,20.934751510620117,37.805548667907715
17,35.70072555541992,15.703185558319092,60.5527617931366,44.134971380233765,22.42696189880371,43.29696536064148,60.89510536193848,15.05306887626648,21.5923490524292,35.835856676101685
18,35.282471895217896,14.74126935005188,61.158581256866455,44.8781304359436,20.524651050567627,44.47199535369873,60.14418601989746,15.175222873687744,22.242595434188843,34.928717851638794
19,36.498212814331055,16.652101278305054,61.158581256866455,44.8781304359436,22.022833585739136,43.1967658996582,60.14418601989746,15.99931287765503,20.46398663520813,35.25792145729065
20,36.498212814331055,15.673456192016602,61.7002215385437,46.95872926712036,21.77641987800598,43.1967658996582,61.17428159713745,14.729512929916382,21.6800320148468,35.25792145729065
21,36.00467324256897,16.154325485229492,61.7002215385437,44.45466876029968,21.41364574432373,44.45399188995361,61.17428159713745,15.459742784500122,22.572969913482666,35.63310241699219
22,34.36882185935974,14.521579504013062,61.91666316986084,44.45466876029968,22.41741180419922,44.45399188995361,62.721094846725464,14.422144889831543,21.438232421875,35.77378559112549
23,34.927931785583496,15.251676797866821,61.91666316986084,44.94737219810486,21.67935276031494,44.794233560562134,62.721094846725464,15.881691455841064,21.979095458984375,36.712921142578125
24,35.226486682891846,15.884507179260254,58.27421021461487,44.94737219810486,22.335091590881348,44.71371006965637,61.946818590164185,15.69278883934021,22.28360414505005,36.712921142578125
25,35.226486682891846,15.394525289535522,58.27421021461487,44.98696684837341,21.849018573760986,44.71371006965637,61.946818590164185,14.648869037628174,23.0704448223114,35.97817516326904
26,35.64821481704712,15.40554141998291,58.741063833236694,44.43816351890564,20.444947242736816,45.407339096069336,61.946818590164185,15.47881531715393,20.36340856552124,37.000154972076416
27,34.31792616844177,15.667391538619995,58.741063833236694,44.43816351890564,21.98729920387268,45.407339096069336,62.88749074935913,15.293164730072021,21.501048803329468,34.96641445159912
28,37.11399459838867,15.609310626983643,58.741063833236694,45.10955333709717,21.753981351852417,44.723843574523926,62.88749074935913,16.104717254638672,22.08590602874756,34.96641445159912
29,37.11399459838867,15.382566452026367,62.48647594451904,43.93647742271423,20.44389772415161,42.65845036506653,62.45959281921387,14.695240497589111,22.160249710083008,35.82305550575256
30,35.60461759567261,15.688437938690186,62.48647594451904,43.93647742271423,22.167994260787964,42.65845036506653,62.45959281921387,14.255092859268188,21.726741075515747,36.37794470787048
31,34.29020881652832,16.197760105133057,60.59398865699768,45.03270387649536,22.304747104644775,45.757184743881226,61.36146521568298,14.267571926116943,21.41047692298889,36.705849409103394
32,35.37830877304077,15.422458410263062,60.59398865699768,45.03270387649536,22.416349411010742,44.4568305015564,61.36146521568298,15.124653816223145,21.33554983139038,36.705849409103394
33,35.566123485565186,14.517285346984863,60.26511263847351,46.33513307571411,22.00342559814453,44.4568305015564,61.23726153373718,15.498108863830566,21.831894397735596,38.186821937561035
34,35.566123485565186,14.643803596496582,60.26511263847351,42.22686314582825,21.694858074188232,44.143189668655396,61.23726153373718,15.721172571182251,21.532577514648438,35.5571391582489
35,35.996036529541016,15.217399597167969,64.52664279937744,42.22686314582825,21.77160954475403,44.77618741989136,61.23726153373718,14.899989366531372,21.28487801551819,35.63459324836731
36,35.40484929084778,14.7799973487854,64.52664279937744,44.66325640678406,20.950926780700684,44.77618741989136,60.9305624961853,14.648270606994629,21.55036163330078,34.94699740409851
37,34.66951084136963,15.496176719665527,62.466200828552246,43.73872661590576,22.29210090637207,44.695284605026245,60.9305624961853,16.15943670272827,21.29691457748413,34.94699740409851
38,34.66951084136963,15.15445327758789,62.466200828552246,43.73872661590576,20.970354318618774,44.695284605026245,60.2625195980072,15.070846557617188,20.804069995880127,36.09211182594299
39,36.182299852371216,16.09053945541382,62.466200828552246,44.85619783401489,21.817387580871582,45.01754665374756,60.2625195980072,14.983356237411499,22.312829971313477,35.59745812416077
40,35.811567306518555,15.431413173675537,61.78179216384888,44.85619783401489,21.948648929595947,43.68745684623718,61.1636164188385,14.467262029647827,20.88616371154785,36.070021867752075
41,36.67463278770447,15.64292287826538,61.78179216384888,43.92301869392395,23.142720699310303,43.68745684623718,61.1636164188385,16.360365629196167,21.087489366531372,36.070021867752075
42,35.68348002433777,15.29600214958191,60.86564898490906,45.42693901062012,21.407972812652588,43.28712773323059,63.92566275596619,15.261857509613037,21.7096426486969,35.398977756500244
43,35.68348002433777,14.410948753356934,60.86564898490906,45.42693901062012,22.70823073387146,44.7461576461792,63.92566275596619,15.026458024978638,21.356935024261475,35.4189829826355
44,34.4896023273468,15.608927011489868,61.20342254638672,45.2915825843811,21.251691579818726,44.7461576461792,61.79314565658569,15.563663959503174,22.915759563446045,36.166589975357056
45,34.462732791900635,15.224987268447876,61.20342254638672,44.165642976760864,21.566517114639282,43.70391249656677,61.79314565658569,15.013761281967163,20.975606679916382,36.56595301628113
46,35.36771869659424,15.122190952301025,60.480204343795776,44.165642976760864,22.109261989593506,43.70391249656677,61.79314565658569,14.993585109710693,22.969420433044434,36.56595301628113
47,35.36771869659424,15.156291007995605,60.480204343795776,44.323941469192505,21.677475929260254,46.16222429275513,62.3922803401947,14.507505178451538,22.517820835113525,35.04934215545654
48,36.10834240913391,15.381251335144043,60.480204343795776,44.323941469192505,21.391432285308838,44.491692781448364,62.3922803401947,14.72856593132019,20.429891109466553,35.94564199447632
49,34.982335567474365,14.91295337677002,64.03973841667175,44.643247842788696,21.793416738510132,44.491692781448364,61.63829016685486,15.317392826080322,20.954366445541382,36.6042275428772
50,36.060802698135376,15.98653268814087,64.03973841667175,44.65481758117676,22.56340789794922,45.06773090362549,61.63829016685486,16.11545443534851,22.371253728866577,36.6042275428772
51,36.088643312454224,13.687474250793457,60.44212889671326,44.65481758117676,21.24389910697937,45.06773090362549,61.801658630371094,15.372014045715332,22.40180802345276,36.01145553588867
52,36.088643312454224,15.054530143737793,60.44212889671326,44.500540256500244,21.727036237716675,46.1984326839447,61.801658630371094,15.577642679214478,21.599812746047974,34.493229150772095
53,34.660231590270996,14.81674337387085,62.58543014526367,44.633392095565796,22.292524814605713,45.218246936798096,60.67320370674133,15.447778463363647,22.607866287231445,34.24268460273743
54,34.65533137321472,15.655222177505493,62.58543014526367,44.633392095565796,21.10338282585144,45.218246936798096,60.67320370674133,15.255836009979248,22.365727186203003,35.765846252441406


==> figs/multiple/gap50/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.7616875,,,,,,,,,,2.86E-06
1,0.7136,,0.0625375,,,,,,,,12.27241397
2,0.6517875,,0.0468625,,,,,,,,24.56559134
3,0.2839875,,0.693725,,,,,,,,37.71242309
4,0.332575,,0.618575,,,,,,,,50.94841456
5,0.2574875,,0.57750625,0.112175,,,,,,,64.11242247
6,0.1947375,,0.72173125,0.03646875,,,,,,,77.62441182
7,0.28498125,,0.50804375,0.06340625,,,,,,,91.71242189
8,0.282075,,0.50728125,0.0626375,,,,,,,105.4284394
9,0.25841875,,0.49110625,0.06319375,0.033875,,,,,,118.6244268
10,0.26406875,,0.33599375,0.32220625,0.033475,,,,,,132.5765972
11,0.22656875,,0.46800625,0.2438125,0.0262375,,,,,,146.7366121
12,0.23996875,,0.3672875,0.20751875,0.06336875,0.0720125,,,,,161.0124209
13,0.17704375,,0.40159375,0.2036,0.16151875,0.03241875,,,,,177.7045822
14,0.16046875,,0.478825,0.13840625,0.15425625,0.02400625,,,,,192.8004196
15,0.16305625,,0.254525,0.144925,0.14845,0.27605625,,,,,207.6524274
16,0.1315625,,0.3522,0.13684375,0.15069375,0.1638875,0.03431875,,,,222.9849107
17,0.17063125,,0.30946875,0.11536875,0.11070625,0.2088625,0.0625125,,,,238.7924156
18,0.17793125,,0.31601875,0.11895625,0.10208125,0.203675,0.06266875,,,,254.9644389
19,0.1522375,,0.296075,0.101525,0.09024375,0.15385625,0.1592,0.0335,,,270.9284296
20,0.13013125,,0.31331875,0.0965875,0.09430625,0.15235,0.1317,0.0622375,,,287.8284271
21,0.11810625,,0.23313125,0.098825,0.09181875,0.13168125,0.1063,0.2166375,,,304.7964306
22,0.13433125,,0.20670625,0.08878125,0.0899125,0.1236625,0.0663375,0.2316,0.03373125,,321.7164285
23,0.0840125,,0.2311375,0.08929375,0.08830625,0.11854375,0.06345,0.2383625,0.061325,,339.7964408
24,0.139,,0.25261875,0.08585625,0.0901625,0.11141875,0.0447625,0.13875,0.07065,,357.8044267
25,0.1284125,,0.205125,0.0793875,0.085875,0.10693125,0.0436375,0.1626,0.14675,0.03433125,374.9605935
26,0.0887625,,0.2237875,0.0822625,0.08971875,0.1098875,0.0413875,0.169275,0.11466875,0.04800625,393.1686044
27,0.12341875,,0.23985,0.08496875,0.0868875,0.10968125,0.03795,0.1230125,0.07339375,0.068525,411.6804216
28,0.10094375,0.0352375,0.2298625,0.08060625,0.08788125,0.09926875,0.03634375,0.11350625,0.07114375,0.12515625,429.9405913
29,0.1052125,0.0594,0.220325,0.08183125,0.086525,0.099425,0.03678125,0.11983125,0.0733125,0.08675625,449.1004622
30,0.10801875,0.1895125,0.114225,0.08245625,0.0911875,0.10643125,0.03474375,0.112175,0.05305,0.09138125,468.5084298
31,0.1075625,0.15233125,0.1413,0.081625,0.0769125,0.10249375,0.0319875,0.11760625,0.05014375,0.11376875,488.7404194
32,0.116025,0.159675,0.13915,0.0747875,0.08791875,0.09345,0.03179375,0.1174375,0.04980625,0.10676875,509.0004513
33,0.10964375,0.09845,0.17761875,0.081175,0.08723125,0.10308125,0.02885625,0.11779375,0.04249375,0.08263125,528.7644312
34,0.10205,0.09639375,0.1927875,0.08065,0.08934375,0.1034,0.02815625,0.115425,0.04146875,0.0919875,548.1524262
35,0.1078875,0.095825,0.194975,0.07721875,0.09056875,0.0875125,0.03050625,0.11051875,0.0395625,0.08911875,568.2284446
36,0.08756875,0.06534375,0.226925,0.081175,0.0915625,0.09996875,0.02745,0.11425,0.0319875,0.0606875,587.5284305
37,0.08983125,0.06244375,0.2524875,0.081125,0.0856375,0.094375,0.0266,0.110675,0.03214375,0.0608375,605.9445872
38,0.08865,0.06740625,0.258025,0.08064375,0.08800625,0.09659375,0.0274125,0.11261875,0.03176875,0.058625,624.7124722
39,0.100575,0.04960625,0.277525,0.0871875,0.0862125,0.0992125,0.025375,0.1087125,0.02880625,0.04539375,643.3924518
40,0.09809375,0.04915,0.30563125,0.0795125,0.0897625,0.0933375,0.0257875,0.1154375,0.0276625,0.0456125,662.6844282
41,0.097075,0.05,0.253825,0.08081875,0.088125,0.0989625,0.02455625,0.11598125,0.0289625,0.04428125,682.3695729
42,0.116175,0.04919375,0.2749125,0.09033125,0.090975,0.0951,0.02855,0.10598125,0.02966875,0.03914375,702.2484353
43,0.11234375,0.04639375,0.29939375,0.08260625,0.09160625,0.09405,0.02530625,0.111875,0.0285875,0.03736875,720.848433
44,0.10556875,0.0492125,0.32328125,0.08705,0.0909625,0.08885625,0.02548125,0.11145,0.03038125,0.0391625,739.8284452
45,0.12564375,0.0456125,0.2535375,0.08429375,0.09626875,0.09434375,0.026575,0.1133625,0.03219375,0.03900625,759.5453568
46,0.1294375,0.04240625,0.33768125,0.0814625,0.0784,0.09153125,0.02615,0.10739375,0.03251875,0.03910625,778.9565904
47,0.12059375,0.04431875,0.3388375,0.08089375,0.0829875,0.09421875,0.02661875,0.11106875,0.03089375,0.040775,797.8884315
48,0.0971875,0.04368125,0.33920625,0.08249375,0.08011875,0.0934,0.02670625,0.10934375,0.0309625,0.04236875,817.6044564
49,0.11415625,0.045375,0.3431875,0.0825625,0.0786375,0.09376875,0.02693125,0.11389375,0.03085625,0.04310625,837.1444259
50,0.10825625,0.04174375,0.369175,0.072225,0.06945625,0.08993125,0.02513125,0.120375,0.02351875,0.03643125,856.5684288
51,0.12925,0.0413375,0.32875625,0.0756875,0.07455,0.0835625,0.02514375,0.1171375,0.02301875,0.0347375,875.9724414
52,0.129575,0.0433125,0.37093125,0.07615,0.06951875,0.09210625,0.0253125,0.1135375,0.0252125,0.0335375,895.0924377
53,0.10755625,0.03998125,0.348125,0.07933125,0.07943125,0.08970625,0.025925,0.12243125,0.0176375,0.0351125,914.596427
54,0.10618125,0.0405125,0.36765,0.07921875,0.0767875,0.08974375,0.0284875,0.1178125,0.01916875,0.03549375,934.2444258
55,0.10769375,0.04114375,0.364725,0.06933125,0.07614375,0.08793125,0.02741875,0.1119375,0.01963125,0.03511875,953.4365842
56,0.12105,0.04055625,0.34310625,0.07864375,0.0847,0.08671875,0.021875,0.11121875,0.0231625,0.03271875,973.4844511
57,0.095075,0.0408625,0.339,0.0779,0.08579375,0.08455625,0.02201875,0.10884375,0.02606875,0.03436875,993.2204289
58,0.0923375,0.0422625,0.36213125,0.075975,0.08895,0.082425,0.0235,0.1123375,0.025875,0.03454375,1013.060429
59,0.1161,0.040025,0.3529125,0.0724125,0.1021125,0.0881375,0.0212625,0.1162375,0.02353125,0.03449375,1032.664914
60,0.10520625,0.04056875,0.3342,0.07564375,0.10041875,0.08306875,0.02249375,0.10846875,0.02380625,0.0328625,1051.272433
61,0.1269875,0.04118125,0.329325,0.0732625,0.0988875,0.08265,0.0242625,0.11785625,0.02505625,0.03555,1070.664601
62,0.13260625,0.04138125,0.32948125,0.073575,0.0977,0.092175,0.02450625,0.11275,0.0257125,0.03419375,1090.848612
63,0.135125,0.03780625,0.329675,0.07388125,0.09473125,0.081225,0.0236375,0.114,0.02525625,0.0333125,1110.052433
64,0.13513125,0.04040625,0.28805625,0.07584375,0.0927375,0.08968125,0.02446875,0.109175,0.02466875,0.033825,1129.388453
65,0.10843125,0.040575,0.37288125,0.071825,0.09089375,0.0879375,0.02633125,0.112375,0.02516875,0.04041875,1149.324597
66,0.13349375,0.04103125,0.3358,0.072625,0.07801875,0.0897,0.02423125,0.11406875,0.02689375,0.0395375,1168.644761
67,0.1547,0.0405125,0.32715625,0.07466875,0.0877875,0.08575,0.0268,0.11406875,0.02650625,0.040375,1188.71642
68,0.1090125,0.0421,0.3784375,0.0686,0.0871375,0.07024375,0.0288,0.10869375,0.02616875,0.04121875,1208.160431

==> figs/multiple/gap50/each_record.csv <==
,test4,test6,test9,test10,test2,test1,test8,test5,test7,test3
0,0.0,0.0,0.0,0.0,0.0,2.3213589191436768,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,3.3625645637512207,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,4.349525451660156,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0,4.703874588012695,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,12.292130708694458,4.774224519729613,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,12.129661560058596,4.619960308074951,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0,15.379984855651855,4.76409387588501,0.0,0.0,0.0,0.0
7,0.0,0.0,0.0,0.0,15.935118913650513,5.015149116516113,0.0,0.0,0.0,0.0
8,0.0,0.0,0.0,0.0,17.457125663757324,5.77586841583252,0.0,0.0,0.0,11.745903730392456
9,0.0,0.0,0.0,0.0,17.457125663757324,6.358102083206178,0.0,0.0,0.0,7.532829523086548
10,0.0,0.0,0.0,0.0,17.65079665184021,5.923656463623048,0.0,0.0,0.0,8.694905757904053
11,18.61824440956116,0.0,0.0,0.0,18.28671789169311,7.1340904235839835,0.0,0.0,0.0,10.249527215957643
12,18.61824440956116,0.0,0.0,0.0,20.574801683425907,7.239006519317628,0.0,0.0,0.0,11.089177131652832
13,17.65225601196289,0.0,0.0,0.0,18.813782215118405,7.479026079177856,0.0,0.0,0.0,13.519848346710205
14,21.075299978256226,0.0,0.0,0.0,18.813782215118405,9.09538960456848,0.0,0.0,0.0,13.740745067596436
15,21.075299978256226,0.0,0.0,0.0,24.679140329360962,7.832644939422607,0.0,23.72327351570129,0.0,15.237896919250488
16,26.55359268188477,0.0,0.0,0.0,24.679140329360962,8.408684730529785,0.0,18.6796395778656,0.0,16.471503257751465
17,26.55359268188477,0.0,0.0,0.0,25.118988275527954,9.302054405212402,0.0,21.172559976577762,0.0,16.763059139251713
18,31.16131067276001,8.512774229049683,0.0,0.0,26.42558312416077,8.433830499649048,0.0,21.172559976577762,0.0,18.898940801620483
19,31.16131067276001,10.354058742523193,0.0,0.0,26.42558312416077,10.434805154800417,0.0,28.334062814712524,0.0,19.127301454544067
20,34.558749437332146,17.137555122375492,0.0,0.0,34.994241952896125,11.351040124893188,0.0,28.334062814712524,0.0,19.127301454544067
21,34.558749437332146,17.137555122375492,0.0,0.0,34.994241952896125,11.036909341812134,0.0,33.49276876449585,35.316011667251594,21.65562105178833
22,34.851376295089715,19.76857852935791,0.0,0.0,34.49890947341919,11.787950992584227,0.0,33.49276876449585,33.57920336723328,21.618809461593628
23,34.851376295089715,23.25470376014709,0.0,0.0,34.49890947341919,9.825746297836305,0.0,34.897316455841064,33.57920336723328,22.924526691436768
24,35.270426273345954,23.25470376014709,0.0,0.0,34.909875869750984,12.012138605117798,21.03217029571533,34.897316455841064,33.57920336723328,23.68488073348999
25,35.270426273345954,29.70250940322876,0.0,0.0,34.909875869750984,11.399616479873655,14.930402755737305,38.1453971862793,45.9444625377655,23.68488073348999
26,35.5349006652832,32.279657125473015,0.0,0.0,36.23939442634583,12.766120195388794,25.48250699043274,38.1453971862793,45.9444625377655,23.740710020065308
27,36.196133136749275,32.279657125473015,29.22759509086609,0.0,36.23939442634583,12.742856740951538,25.48250699043274,41.25238585472107,45.9444625377655,24.21583843231201
28,36.196133136749275,33.98827290534973,27.90292978286743,0.0,41.03193974494935,11.849295616149902,27.09029221534729,41.25238585472107,61.55345749855042,24.029120922088623
29,36.44763588905335,33.98827290534973,27.90292978286743,32.78916883468628,41.03193974494935,11.709008932113647,27.09029221534729,41.15017747879028,61.55345749855042,24.11216163635254
30,36.44763588905335,40.329995155334466,28.338054895401,32.78916883468628,41.03193974494935,12.762413024902346,36.92535614967346,41.15017747879028,61.55345749855042,24.11216163635254
31,36.418471813201904,40.329995155334466,30.50697875022888,31.80211186408997,51.23461866378784,12.261125564575195,36.92535614967346,40.231468915939324,61.55345749855042,24.16468119621277
32,36.418471813201904,43.42975211143494,30.50697875022888,31.80211186408997,51.23461866378784,12.058932304382324,42.49548864364624,40.231468915939324,69.16798162460327,24.14036202430725
33,36.260586500167854,43.42975211143494,34.20313048362732,42.408128261566155,41.4648175239563,12.693115711212158,42.49548864364624,40.686572551727295,69.16798162460327,24.040119171142575
34,36.260586500167854,43.42975211143494,34.20313048362732,42.408128261566155,41.4648175239563,14.55689525604248,42.49548864364624,40.686572551727295,69.16798162460327,23.879017114639282
35,36.57178711891174,46.83127570152283,34.20313048362732,42.408128261566155,33.869643449783325,14.80980372428894,52.315701723098755,40.686572551727295,69.74188208580017,23.879017114639282
36,36.57178711891174,46.83127570152283,46.672444343566895,58.91391134262085,31.65393829345703,14.72658658027649,52.315701723098755,42.91905617713928,69.74188208580017,23.918898820877075
37,36.54264903068543,46.83127570152283,46.672444343566895,58.91391134262085,31.65393829345703,13.332025527954102,52.315701723098755,42.91905617713928,69.74188208580017,23.70851469039917
38,36.54264903068543,51.25391554832458,46.672444343566895,58.91391134262085,27.26051378250122,13.114396333694458,67.51507830619812,42.99424648284912,69.74188208580017,23.32067084312439
39,36.01509594917297,51.25391554832458,64.56430244445801,58.91391134262085,26.20739936828613,13.02291750907898,67.51507830619812,42.99424648284912,70.496333360672,23.16317749023437
40,36.01509594917297,52.726245164871216,64.56430244445801,58.91391134262085,26.20739936828613,11.676522970199585,67.51507830619812,43.45162224769592,70.496333360672,23.16317749023437
41,35.373242616653435,52.726245164871216,64.56430244445801,83.70950174331666,26.10226035118103,12.346299886703491,67.51507830619812,43.45162224769592,70.496333360672,22.925424098968506
42,34.61464238166809,52.726245164871216,64.56430244445801,83.70950174331666,26.029049634933468,12.012823820114136,70.75900363922119,43.23329758644104,70.496333360672,22.7106351852417
43,34.61464238166809,50.36618995666504,80.7160336971283,83.70950174331666,24.392228364944454,10.577951669692991,70.75900363922119,43.23329758644104,70.85277915000916,23.17126202583313
44,34.496694326400764,50.36618995666504,80.7160336971283,83.70950174331666,24.43195915222168,10.85396671295166,70.75900363922119,43.23329758644104,70.85277915000916,23.51260995864868
45,34.496694326400764,49.66727304458618,80.7160336971283,91.90599775314331,24.43195915222168,11.752421617507935,65.19365739822389,44.57477998733521,70.85277915000916,23.51260995864868
46,36.33698463439941,49.66727304458618,80.7160336971283,91.90599775314331,23.830204486846924,11.33974838256836,65.19365739822389,44.57477998733521,71.92144680023193,23.783301830291748
47,36.33698463439941,49.66727304458618,80.07577705383302,91.90599775314331,23.018696546554565,11.904716968536375,65.19365739822389,43.97414016723633,71.92144680023193,24.44200563430786
48,38.007817268371575,49.53040099143982,80.07577705383302,91.90599775314331,23.459657669067386,11.56975793838501,65.19365739822389,43.97414016723633,71.92144680023193,24.309488773345947
49,38.007817268371575,49.53040099143982,80.07577705383302,91.90599775314331,22.16779136657715,10.298641920089723,66.07305097579956,44.452616214752204,71.92144680023193,25.838767766952515
50,41.4622015953064,49.53040099143982,80.07577705383302,97.39045000076294,22.86418509483337,10.710270881652832,66.07305097579956,44.452616214752204,69.51365137100221,25.838767766952515
51,41.4622015953064,49.35345411300659,80.07577705383302,97.39045000076294,22.86418509483337,11.974141359329224,66.07305097579956,44.452616214752204,69.51365137100221,25.257871627807614
52,40.54634881019592,49.35345411300659,86.30373048782349,97.39045000076294,22.369947671890262,12.212157726287842,66.07305097579956,45.15366339683533,69.51365137100221,25.073004245758057
53,40.54634881019592,47.70354962348938,86.30373048782349,97.39045000076294,21.69483470916748,12.174701452255249,90.50350999832152,45.15366339683533,68.57736754417421,25.02732944488525
54,39.106966257095344,47.70354962348938,86.30373048782349,97.39045000076294,22.00314426422119,11.937252044677734,90.50350999832152,46.353978633880615,68.57736754417421,25.02732944488525
55,39.106966257095344,47.70354962348938,86.30373048782349,99.00925183296205,21.72112774848938,11.469951629638672,90.50350999832152,46.353978633880615,68.57736754417421,24.973451137542725
56,35.9024474620819,54.68019604682922,91.07356929779051,99.00925183296205,22.189057111740112,12.041297674179075,90.50350999832152,48.10887694358826,68.57736754417421,24.856749296188354
57,35.9024474620819,54.68019604682922,91.07356929779051,99.00925183296205,22.95937895774841,10.856194734573364,90.50350999832152,48.10887694358826,68.47981905937196,25.454556703567505
58,33.76566767692566,54.68019604682922,91.07356929779051,99.00925183296205,23.20951247215271,10.686594724655153,82.27842807769775,48.10887694358826,68.47981905937196,25.454556703567505
59,33.76566767692566,56.85811996459961,91.07356929779051,99.00925183296205,23.20951247215271,10.361502647399902,82.27842807769775,47.56675457954407,68.47981905937196,26.03017973899841
60,32.78920030593872,56.85811996459961,91.07356929779051,99.00925183296205,23.694844007492065,10.219983339309694,82.27842807769775,47.56675457954407,68.47981905937196,25.75457882881165
61,33.75215220451355,56.85811996459961,93.69726514816284,99.68253231048584,22.929996013641357,10.73102331161499,82.27842807769775,46.68718934059143,68.40411758422853,25.804518222808838
62,33.75215220451355,54.299153566360474,93.69726514816284,99.68253231048584,23.703896284103394,10.461838722229004,78.2130057811737,46.68718934059143,68.40411758422853,25.804518222808838
63,34.62574529647827,54.299153566360474,93.69726514816284,99.68253231048584,24.29828810691833,9.395802259445189,78.2130057811737,46.68718934059143,68.40411758422853,25.845775365829468
64,34.62574529647827,51.61106014251709,93.69726514816284,99.68253231048584,24.29828810691833,9.957118272781374,78.2130057811737,45.19921851158142,69.53207039833069,26.39275550842285
65,36.38522744178772,51.61106014251709,82.01962852478026,99.68253231048584,23.61081552505493,9.849151611328123,74.40378499031067,45.19921851158142,69.53207039833069,26.30069255828857
66,36.38522744178772,51.61106014251709,82.01962852478026,102.11561059951781,22.439367294311523,12.31322193145752,74.40378499031067,48.83071231842041,69.53207039833069,26.30069255828857


==> figs/multiple/random_submit/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.06295625,,0.09551875000000001,,,,,,,,1.9073486328125e-06
1,0.30291250000000003,,0.63934375,,,,,,,,12.7011559009552
2,0.218675,,0.6807875,0.02988125,,,,,,,24.901262521743774
3,0.3271125,,0.5899125000000001,0.035975,,,,,,,37.029258489608765
4,0.25258125,,0.58468125,0.06270625,,,,,,,50.601802587509155
5,0.15833125,,0.6640937499999999,0.06278125,0.03760625,,,,,,64.24909114837646
6,0.13570625,,0.5329312500000001,0.288175,0.03124375,,,,,,78.31772303581238
7,0.173325,,0.54355,0.15636875,0.027331249999999998,0.03585,,,,,92.93310308456421
8,0.186175,,0.415125,0.18889375,0.063,0.034675,,,,,106.93804216384888
9,0.15198124999999998,,0.39248125,0.14978125,0.18904375,0.06271874999999999,0.031675,,,,121.34515500068665
10,0.12425625,,0.29833125,0.1534625,0.19308125,0.16519375,0.0619875,,,,136.99310660362244
11,0.11795,,0.28266874999999997,0.145025,0.154925,0.16743125,0.06206875,0.041449999999999994,,,152.26514863967896
12,0.0953,,0.3249875,0.10606249999999999,0.12905625,0.11255000000000001,0.167625,0.00605,0.03646875,,167.7611165046692
13,0.0807875,,0.16607500000000003,0.09885624999999999,0.1205125,0.11727499999999999,0.120125,0.22495,0.06198125,,184.36111569404602
14,0.0880875,,0.20418125,0.0962,0.116175,0.10715,0.128025,0.16676875,0.045943750000000005,0.0384875,201.71311855316162
15,0.1049625,,0.2506875,0.08179375,0.09078125,0.07298125,0.03075625,0.2175,0.061593749999999996,0.06033125,219.60911679267883
16,0.09776249999999999,0.04371875,0.159275,0.08393125,0.09406874999999999,0.0703,0.0342125,0.17425625,0.10385,0.10917500000000001,238.33311104774475
17,0.100975,0.061125,0.142875,0.07374375,0.0905625,0.0718125,0.03284375,0.19109375,0.10685,0.11785625,257.70128059387207
18,0.0991625,0.12304375000000001,0.16846875,0.08121874999999999,0.0819125,0.07705000000000001,0.0288,0.14560625,0.07760625,0.10971249999999999,277.2531192302704
19,0.07280625,0.097675,0.2003375,0.0721,0.08511874999999999,0.072525,0.02896875,0.15108125,0.0817375,0.10725625000000001,296.6331286430359
20,0.0789125,0.15054375,0.26563749999999997,0.0820125,0.07849375,0.0753625,0.025375,0.12351875,0.05079375,0.05958125,316.685115814209
21,0.08061875,0.1673875,0.24420625,0.07946875,0.0801,0.07828750000000001,0.0251125,0.1264875,0.0524,0.0569875,337.0251443386078
22,0.08078125,0.1281,0.25880624999999996,0.08276875,0.08608750000000001,0.07426875,0.02665625,0.12463125,0.05505625,0.06055,357.34511137008667
23,0.08635,0.10909375,0.30958125,0.07385,0.08206875,0.0853125,0.022075,0.12558125,0.0388125,0.04264375,377.98162055015564
24,0.08513125,0.10704375000000001,0.25274375,0.077625,0.086175,0.08753125,0.022574999999999998,0.12529375,0.03980625,0.04481875,398.05310559272766
25,0.09011875,0.1003375,0.295525,0.07551875,0.0747375,0.083325,0.02379375,0.12588125,0.03946875,0.045375,417.60912251472473
26,0.10006875000000001,0.07534375,0.33613125,0.0711625,0.08735,0.09128125000000001,0.02315,0.1214875,0.0346875,0.037025,437.2571015357971
27,0.10825,0.07205625,0.33096875,0.07516874999999999,0.0810125,0.09574375,0.02180625,0.12244375,0.035375000000000004,0.03380625,457.4411189556122
28,0.1014625,0.07199375,0.34681249999999997,0.06418750000000001,0.0801375,0.09533749999999999,0.02253125,0.1051125,0.0328875,0.0369375,477.4733166694641
29,0.11795625,0.053168749999999994,0.36412500000000003,0.07245,0.09963125,0.09101875,0.0239625,0.1034375,0.03035625,0.0391375,497.48513412475586
30,0.1184,0.051825,0.32496250000000004,0.07248125,0.09905,0.08994375,0.02393125,0.12419375,0.0303125,0.03650625,517.2838835716248
31,0.11600625,0.0528,0.26843125,0.07475625,0.0936125,0.0932375,0.024162499999999996,0.1220375,0.0230125,0.038912499999999996,536.8811225891113
32,0.1162875,0.050543750000000005,0.35056875,0.06924375,0.09581875000000001,0.0645375,0.023275,0.12083125,0.027549999999999998,0.036475,556.3051390647888
33,0.07756875,0.05204375,0.3591625,0.07073750000000001,0.09910624999999999,0.0685375,0.022706249999999997,0.12141249999999999,0.02819375,0.0361625,575.0371086597443
34,0.1186,0.040549999999999996,0.35041249999999996,0.07634375,0.09580625,0.07684375,0.024525,0.12399374999999999,0.027200000000000002,0.03475,594.7811167240143
35,0.12654375,0.04015625,0.324325,0.0773125,0.09520625,0.07701875,0.02343125,0.12029375,0.026381250000000002,0.03529375,614.6091275215149
36,0.12445,0.0411625,0.3229125,0.07430625,0.09754375,0.07365000000000001,0.02595625,0.126075,0.027725,0.036074999999999996,633.8571112155914
37,0.11953125,0.0432125,0.33845624999999996,0.07695625,0.0921125,0.097725,0.026375000000000003,0.12269375,0.02778125,0.03726875,653.4131407737732
38,0.1455625,0.04025,0.27459375,0.07221875,0.0911,0.103325,0.0275,0.12026875000000001,0.0265,0.0348,672.3692886829376
39,0.1185,0.042350000000000006,0.31839375000000003,0.07504374999999999,0.09128750000000001,0.1017,0.025775000000000003,0.1174375,0.028456250000000002,0.037325,692.0651135444641
40,0.13670625,0.04250625,0.31881875,0.06765625,0.09670625,0.1155875,0.0266625,0.1189875,0.02710625,0.0355625,711.893125295639
41,0.13875625,0.0413875,0.2552375,0.0716625,0.09518750000000001,0.11704375,0.02705,0.11671250000000001,0.026981250000000002,0.0335875,731.7291123867035
42,0.1195125,0.0413625,0.32732500000000003,0.069275,0.0966,0.11064375,0.02740625,0.12043749999999999,0.0271625,0.034025,751.329119682312
43,0.1261875,0.043181250000000004,0.37014375,0.0633875,0.09079375,0.08816874999999999,0.026875,0.1199125,0.02694375,0.03363125,770.9131417274475
44,0.15283125,0.04082499999999999,0.315575,0.0623875,0.08813750000000001,0.0911,0.02538125,0.12061875000000001,0.026949999999999998,0.03453125,789.8971402645111
45,0.11315625000000001,0.04301875,0.3705,0.06501875,0.08595000000000001,0.08598750000000001,0.02794375,0.11743124999999999,0.0278375,0.037000000000000005,809.6331071853638
46,0.1352875,0.0433,0.32231875000000004,0.07118125,0.08550625,0.0886375,0.020724999999999997,0.11574374999999999,0.02788125,0.03575625,829.3771204948425
47,0.09073124999999999,0.04248125,0.39003125,0.07246875,0.07961875,0.08710625,0.02090625,0.1149,0.027981250000000003,0.036887500000000004,849.0811116695404
48,0.139225,0.042,0.32660625000000004,0.073225,0.0859125,0.09183125,0.02104375,0.1148125,0.02656875,0.03581875,868.3211085796356
49,0.10514375,0.04276875,0.34475625,0.06875,0.08439999999999999,0.0877875,0.02014375,0.11721875000000001,0.02589375,0.03485,888.189133644104
50,0.11963125,0.0437,0.35568125,0.07654375,0.08555624999999999,0.08786250000000001,0.020568749999999997,0.11174374999999999,0.029068749999999997,0.03868125,907.261129617691
51,0.09875624999999999,0.04170625,0.39929375,0.07625,0.08545625,0.08380625,0.02220625,0.11160624999999999,0.02848125,0.038450000000000005,926.9331285953522
52,0.12,0.0411625,0.31973125,0.07683125,0.08018125,0.084525,0.02146875,0.1098875,0.0281,0.0368125,946.5491216182709
53,0.11503125,0.04159375,0.36237499999999995,0.07473125,0.08303750000000001,0.08426249999999999,0.020487500000000002,0.11159375,0.026687500000000003,0.03711875,966.100280046463
54,0.09106875,0.04214375000000001,0.38379375000000004,0.07138125,0.09534375,0.08071249999999999,0.02645,0.11089375,0.0262125,0.03786875,985.4611217975616
55,0.12634375,0.0427125,0.34495,0.07146875,0.08978125,0.08078125,0.02614375,0.11410624999999999,0.02848125,0.0383875,1004.9297263622284
56,0.12332499999999999,0.04204375,0.34486249999999996,0.07284375,0.09054375,0.0834125,0.024375,0.11078125,0.02873125,0.03864375,1024.3492786884308
57,0.13959375,0.0447875,0.31865625000000003,0.07546875,0.0948125,0.0905875,0.02625625,0.1219,0.028243749999999998,0.041381249999999994,1044.3691041469574
58,0.1177125,0.04284375,0.33205625,0.07427500000000001,0.09505625000000001,0.09594375,0.02566875,0.13115625,0.028762500000000003,0.0395,1064.3491215705872
59,0.14277499999999999,0.04205625,0.296575,0.0736375,0.09090625,0.09203125,0.024612500000000002,0.13458125,0.0283375,0.0388125,1083.6131110191345
60,0.11913750000000001,0.0416375,0.29431875,0.0743125,0.085725,0.09077500000000001,0.0269375,0.13226875,0.02750625,0.038537499999999995,1104.1771125793457
61,0.16634374999999998,0.04288125,0.26184375,0.07545,0.084725,0.09449999999999999,0.028025,0.1343,0.02870625,0.03840625,1124.233145236969
62,0.15774375,0.043206249999999995,0.267725,0.07481874999999999,0.087075,0.0911375,0.02689375,0.1298375,0.027331249999999998,0.03831875,1143.9572653770447
63,0.14781875,0.0432125,0.24219374999999999,0.077475,0.08480625,0.09231249999999999,0.0284375,0.132775,0.0294,0.03944375,1163.565915107727
64,0.11533125,0.045724999999999995,0.29066875,0.07335,0.07625,0.0901375,0.022000000000000002,0.1251875,0.030137499999999998,0.0385,1183.1171245574951
65,0.11426875,0.046087499999999997,0.35064375,0.07277499999999999,0.08206875,0.09036875,0.0223875,0.128725,0.029968750000000002,0.0373375,1202.5691223144531


==> figs/multiple/random_submit/each_record.csv <==
,test3,test6,test8,test7,test9,test10,test1,test2,test4,test5
0,0.0,0.0,0.0,0.0,0.0,0.0,7.5149481296539316,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,0.0,7.727782011032104,11.887188196182251,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,0.0,7.98553466796875,15.228694200515747,0.0,0.0
3,8.272573947906494,0.0,0.0,0.0,0.0,0.0,7.889914035797119,17.559569358825687,0.0,0.0
4,10.912962913513184,0.0,0.0,0.0,0.0,0.0,8.110809564590454,17.559569358825687,0.0,0.0
5,11.014834880828856,0.0,0.0,0.0,0.0,0.0,8.256190776824951,21.835575342178345,0.0,0.0
6,11.977357864379885,0.0,0.0,0.0,0.0,0.0,9.264229774475098,21.835575342178345,18.067620038986206,0.0
7,12.67664647102356,0.0,0.0,0.0,0.0,0.0,10.265798807144163,27.778232097625732,21.646522521972656,0.0
8,16.51314663887024,0.0,0.0,0.0,0.0,0.0,13.785694599151613,27.778232097625732,21.646522521972656,27.07046103477478
9,20.177212476730347,11.842719554901125,0.0,0.0,0.0,0.0,14.491406202316284,35.855326175689704,28.304271936416626,35.54953384399414
10,21.26189494132996,11.965128183364868,0.0,0.0,0.0,0.0,13.077238082885742,35.855326175689704,28.304271936416626,35.54953384399414
11,24.681910753250122,29.33666801452637,0.0,40.31462574005128,0.0,0.0,13.365599632263185,37.515159368515015,32.05399203300476,35.54953384399414
12,24.681910753250122,29.33666801452637,18.215630531311035,39.3534893989563,0.0,0.0,14.324222803115845,37.515159368515015,35.65037751197815,51.33015108108521
13,24.52230525016785,41.82052755355835,18.215630531311035,39.3534893989563,34.33752775192261,0.0,14.119990110397339,41.910719871521,35.65037751197815,51.33015108108521
14,24.79200124740601,41.82052755355835,24.85778021812439,39.3534893989563,28.692983627319336,0.0,15.05635404586792,41.910719871521,37.159399747848504,51.33015108108521
15,25.724767684936523,41.82052755355835,24.40143060684204,52.12626457214356,28.692983627319336,0.0,14.878144264221193,43.213027715682976,37.159399747848504,57.12467622756958
16,24.844139337539676,48.50858283042908,24.40143060684204,52.12626457214356,41.0701584815979,40.958016872406006,16.581161975860596,43.213027715682976,38.29990720748901,57.12467622756958
17,24.844139337539676,48.50858283042908,36.12196922302246,52.12626457214356,41.0701584815979,29.754149913787842,16.736147403717037,33.22516369819641,38.29990720748901,55.36132049560547
18,24.977579832077023,53.68602466583252,36.12196922302246,63.34831285476685,41.0701584815979,30.081857919692997,15.81474256515503,30.972371101379395,38.85528039932251,55.36132049560547
19,26.714577674865726,53.68602466583252,42.977436542510986,63.34831285476685,61.39669847488403,30.081857919692997,15.392725229263306,30.972371101379395,38.85528039932251,55.36132049560547
20,26.60984754562378,53.68602466583252,42.977436542510986,63.34831285476685,61.39669847488403,40.73782539367676,15.593570232391356,27.794777870178226,39.515613079071045,50.25063848495483
21,26.60984754562378,58.06656980514526,42.977436542510986,64.94785547256471,61.39669847488403,40.73782539367676,12.762812614440918,26.635762453079227,39.515613079071045,50.25063848495483
22,27.12454533576965,58.06656980514526,52.607768297195435,64.94785547256471,61.39669847488403,40.73782539367676,12.942561149597168,25.130183935165405,39.04150176048279,46.91117930412293
23,26.867207288742065,58.06656980514526,52.607768297195435,64.94785547256471,61.39669847488403,52.95884609222412,12.920481443405151,25.130183935165405,39.04150176048279,46.91117930412293
24,26.867207288742065,59.59380507469177,52.607768297195435,66.13219785690308,81.4961221218109,52.95884609222412,11.47819471359253,25.977972507476807,37.207489252090454,46.91117930412293
25,27.341461420059204,59.59380507469177,62.06558179855347,66.13219785690308,81.4961221218109,52.95884609222412,11.242646217346193,24.15845608711243,37.207489252090454,46.454758882522576
26,27.349488258361816,59.59380507469177,62.06558179855347,66.13219785690308,81.4961221218109,52.95884609222412,11.817880630493164,25.11407446861267,34.547006607055664,46.454758882522576
27,28.28485107421875,57.27255487442017,62.06558179855347,66.13219785690308,81.4961221218109,76.15253829956055,11.5479736328125,23.187289714813232,34.547006607055664,50.31324172019959
28,28.28485107421875,57.27255487442017,73.31647205352783,66.00389504432678,86.88915681838989,76.15253829956055,11.75371026992798,23.187289714813232,33.962928056716926,50.31324172019959
29,28.861511945724487,57.27255487442017,73.31647205352783,66.00389504432678,86.88915681838989,76.15253829956055,11.54847526550293,23.12525820732117,34.369032621383674,50.31324172019959
30,26.358019590377808,56.402053594589226,73.31647205352783,66.00389504432678,86.88915681838989,76.15253829956055,11.011037349700928,23.85382914543152,34.369032621383674,59.29571056365967
31,26.358019590377808,56.402053594589226,73.31647205352783,67.36325025558472,86.88915681838989,76.15253829956055,10.070577621459961,24.286309480667114,34.684402227401726,59.29571056365967
32,26.372242212295532,56.402053594589226,75.69937109947205,67.36325025558472,86.88915681838989,91.02320718765259,10.763534307479858,25.172515869140625,34.684402227401726,59.29571056365967
33,26.74486708641052,52.530171394348145,75.69937109947205,67.36325025558472,90.20517063140869,91.02320718765259,10.546031951904297,25.172515869140625,34.741160154342644,50.31631851196289
34,26.92906737327576,52.530171394348145,75.69937109947205,67.36325025558472,90.20517063140869,91.02320718765259,11.233481884002686,25.20021390914917,34.741160154342644,50.31631851196289
35,26.92906737327576,52.530171394348145,75.69937109947205,68.00356936454773,90.20517063140869,91.02320718765259,11.140884160995483,25.18193483352661,35.78066825866699,41.92228221893311
36,28.844664812088013,50.40111351013184,75.38607811927795,68.00356936454773,90.20517063140869,91.02320718765259,10.782727718353273,24.549070835113525,35.78066825866699,41.92228221893311
37,28.99058651924133,50.40111351013184,75.38607811927795,68.00356936454773,92.41031289100648,102.13477826118469,10.755403518676758,24.549070835113525,34.6696560382843,38.07229804992676
38,28.99058651924133,49.21065163612366,75.38607811927795,68.25620794296265,92.41031289100648,102.13477826118469,10.125977039337158,25.78015637397766,35.00838589668274,38.07229804992676
39,30.97486138343811,49.21065163612366,75.38607811927795,68.25620794296265,92.41031289100648,102.13477826118469,10.367705583572386,24.17603063583374,35.00838589668274,43.61813187599182
40,30.97486138343811,49.21065163612366,74.53418064117432,68.25620794296265,92.41031289100648,102.13477826118469,10.200089931488037,24.07636094093323,36.24242186546326,43.61813187599182
41,31.359328269958496,49.62948727607727,74.53418064117432,68.25620794296265,92.41031289100648,102.13477826118469,10.61183500289917,23.71823143959045,36.24242186546326,43.61813187599182
42,28.188998222351074,49.62948727607727,74.53418064117432,68.13826036453247,91.49861860275269,101.47833871841429,10.213512897491457,22.6863055229187,37.43704652786255,48.19738602638245
43,28.188998222351074,49.62948727607727,74.53418064117432,68.13826036453247,91.49861860275269,101.47833871841429,10.461088180541992,22.6863055229187,37.43704652786255,48.19738602638245
44,27.987425565719604,63.92047905921936,75.00077104568481,68.13826036453247,91.49861860275269,101.47833871841429,10.763040781021118,23.30036282539368,38.36860966682435,48.147453784942634
45,27.180461168289185,63.92047905921936,75.00077104568481,70.76864767074584,91.49861860275269,101.47833871841429,11.552244186401367,23.30154848098755,38.36860966682435,48.147453784942634
46,26.095086812973022,63.92047905921936,75.00077104568481,70.76864767074584,91.49861860275269,101.47833871841429,11.3144052028656,22.100589513778687,38.768166780471795,48.147453784942634
47,26.095086812973022,62.61919355392456,75.00077104568481,70.76864767074584,88.68888854980469,100.43794202804564,11.645083904266356,22.54991841316223,38.768166780471795,49.13443636894226
48,26.11784315109253,62.61919355392456,72.81432962417604,70.76864767074584,88.68888854980469,100.43794202804564,11.847872495651245,23.18469595909119,38.20703220367432,49.13443636894226
49,26.596026182174683,62.61919355392456,72.81432962417604,71.55574488639832,88.68888854980469,100.43794202804564,9.974276065826416,23.18469595909119,38.20703220367432,49.527694940567024
50,27.448693037033078,56.01708292961121,72.81432962417604,71.55574488639832,88.68888854980469,100.43794202804564,11.107624053955078,24.22841477394104,35.16443872451782,49.527694940567024
51,27.448693037033078,56.01708292961121,71.67977905273438,71.55574488639832,84.11609387397765,100.43794202804564,10.789549589157104,23.93088722229004,35.16443872451782,49.527694940567024
52,27.114059925079346,56.01708292961121,71.67977905273438,71.55574488639832,84.11609387397765,100.80150437355042,10.288291215896605,25.53037929534912,34.228480339050286,50.06853103637695
53,26.71509385108948,51.792868852615356,71.67977905273438,68.07347059249878,84.11609387397765,100.80150437355042,9.879540205001833,26.56234121322632,33.975111246109016,50.06853103637695
54,26.71509385108948,51.792868852615356,71.67977905273438,68.07347059249878,84.11609387397765,100.80150437355042,10.301178455352783,26.56234121322632,33.975111246109016,45.27852296829224
55,26.67003870010376,51.899980306625366,72.69158983230591,68.07347059249878,83.40973830223082,100.80150437355042,10.274038314819336,26.89591932296753,34.12011933326721,45.27852296829224
56,26.339313745498657,51.899980306625366,72.69158983230591,61.22303104400635,83.40973830223082,100.80150437355042,9.081265926361084,27.9068763256073,34.12011933326721,45.20123481750488
57,26.276180505752567,51.899980306625366,72.69158983230591,61.22303104400635,83.40973830223082,99.02219486236572,8.948890209197998,27.9068763256073,37.41678023338318,45.20123481750488
58,26.276180505752567,48.790496587753296,72.69158983230591,61.22303104400635,83.40973830223082,99.02219486236572,9.335280656814577,28.77121925354004,37.41678023338318,45.20123481750488
59,26.239163160324093,48.790496587753296,72.6389729976654,60.71129822731018,84.21003937721251,99.02219486236572,9.653187036514284,28.38982605934143,37.591951847076416,45.14044761657715
60,26.687673091888428,48.790496587753296,72.6389729976654,60.71129822731018,84.21003937721251,99.02219486236572,10.677566289901732,25.139798641204834,37.591951847076416,45.14044761657715


==> figs/single/dif_target/comparison/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.11190625000000001,0.1227125,0.09482499999999999,0.0905375,0.09118124999999999,0.09129374999999999,0.09570624999999999,0.09669375000000001,0.09089375000000001,0.0922625,2.86102294921875e-06
1,0.1105875,0.09071875,0.09664999999999999,0.07990625,0.10540625,0.0944,0.106525,0.12821875,0.0975625,0.08841875,27.170538902282715
2,0.0865375,0.1040875,0.09119999999999999,0.10425625,0.09143124999999999,0.10550625,0.0963875,0.111125,0.10156875,0.101825,53.566540479660034
3,0.14383125,0.09119375,0.10203749999999999,0.11102499999999998,0.0813125,0.06825,0.09464375,0.09817500000000001,0.11311875,0.08823125,80.01473355293274
4,0.09921875,0.105475,0.0928125,0.11828749999999999,0.09216875,0.09619375,0.10400625,0.10596875,0.09903124999999999,0.08193125,107.24254870414734
5,0.12242499999999999,0.0939625,0.0993375,0.1031125,0.09688124999999999,0.09704375000000001,0.097675,0.08650000000000001,0.09318749999999999,0.10876250000000001,134.26255869865417
6,0.09066874999999999,0.09445,0.1026,0.1146875,0.09618750000000001,0.091625,0.09748749999999999,0.10133125,0.103275,0.10515625,160.73054599761963
7,0.1167375,0.10012499999999999,0.0979875,0.1002,0.09408125,0.08721875000000001,0.1061125,0.10171250000000001,0.08752499999999999,0.0988625,188.63055300712585
8,0.08915,0.10678125,0.10821249999999999,0.0780375,0.10686875000000001,0.10168125,0.11971875000000001,0.10969374999999999,0.09330625,0.06255,215.80656814575195
9,0.06976874999999999,0.0769125,0.10193125,0.12876875,0.10049374999999999,0.09238125,0.102025,0.095275,0.10455624999999999,0.12241250000000001,243.79457831382751
10,0.09897500000000001,0.08897500000000001,0.10938750000000001,0.07853125,0.10906874999999999,0.085725,0.12435,0.10230625,0.09849375,0.07683125,271.2665538787842
11,0.1200375,0.1186625,0.10018125,0.10467499999999999,0.09128750000000001,0.08856249999999999,0.08821875,0.0963625,0.09796875,0.09158749999999999,298.4785649776459
12,0.10188124999999999,0.09226875,0.1033875,0.10022500000000001,0.11714375,0.1058875,0.08518750000000001,0.080575,0.088925,0.09011875,325.7105667591095
13,0.08737500000000001,0.1054875,0.09651875,0.1011,0.11018125,0.0901875,0.10550000000000001,0.09343125000000001,0.0960625,0.11023125,352.87855982780457
14,0.09380625000000001,0.0954875,0.11348124999999999,0.10256875000000001,0.12335000000000002,0.10828125,0.0768,0.07764375,0.107775,0.09375625,380.3385696411133
15,0.08513125,0.0782125,0.1005,0.073075,0.09741875,0.09946875000000001,0.10750625,0.10586875,0.09068125,0.13390625,407.79857563972473
16,0.09866250000000001,0.09804375,0.11359999999999999,0.11139375,0.09889374999999999,0.0966,0.08796875,0.08444375000000001,0.1135625,0.094075,434.86656188964844
17,0.0920625,0.09180624999999999,0.09543125,0.10918125,0.09016249999999999,0.09150625,0.10410625,0.10473125,0.0853875,0.1094375,461.4705636501312
18,0.101975,0.1250125,0.09321875,0.098275,0.09279375,0.0966125,0.097075,0.0932625,0.09110625,0.10391875,488.958598613739
19,0.09851875,0.09101875,0.11318125,0.08501875,0.1199375,0.10128125,0.07168125,0.11661250000000001,0.09903124999999999,0.07945,516.1785609722137
20,0.1223375,0.07919999999999999,0.08938750000000001,0.1270625,0.08900000000000001,0.08694375000000001,0.10398125,0.10223750000000001,0.0805,0.11053750000000001,543.8545787334442
21,0.1049875,0.08401875,0.09771875,0.08334375,0.11438124999999999,0.0962625,0.11203125,0.11297499999999999,0.09389375,0.0715125,571.0585470199585
22,0.096125,0.10529375,0.09963749999999999,0.09332499999999999,0.09166875,0.12273125,0.10110625000000001,0.09570624999999999,0.08853125,0.09896875,598.4305830001831
23,0.09806875,0.10022500000000001,0.11766875,0.09128750000000001,0.11574999999999999,0.0742375,0.08844374999999999,0.09708125000000001,0.09887499999999999,0.09144999999999999,625.6225366592407
24,0.10359375,0.0962,0.09991875,0.09844375,0.10084375,0.08586875,0.1111125,0.09654375,0.09760624999999999,0.1061375,652.4225747585297
25,0.09429375000000001,0.09542500000000001,0.12009375,0.09370625,0.10846875,0.1127,0.07044375,0.1117125,0.09536875,0.08372500000000001,680.0385913848877
26,0.11220000000000001,0.082525,0.10231875,0.10906874999999999,0.0894375,0.05734375,0.11195625,0.09793125,0.09658749999999999,0.11498749999999999,708.5625576972961
27,0.09297499999999999,0.09824375,0.10641875,0.0849125,0.11169375000000001,0.096,0.08613749999999999,0.11115,0.09283749999999999,0.0870625,735.8265695571899
28,0.10051875,0.0863125,0.102975,0.10665625000000001,0.09455625,0.08469375,0.09441875,0.0839625,0.10038125,0.11573750000000001,762.6505541801453
29,0.098575,0.1046875,0.07975,0.09821875000000001,0.09541875,0.1057,0.08000625,0.09785,0.11690625,0.09595000000000001,789.6465818881989
30,0.10702500000000001,0.08708125000000001,0.09293749999999999,0.10863125,0.08705,0.09286875,0.13251875,0.090325,0.07876875,0.10209375,817.2105643749237
31,0.0957625,0.13618125,0.08430624999999999,0.10983124999999999,0.08738749999999999,0.10980000000000001,0.0962,0.08488749999999999,0.07419375,0.11648125000000001,844.0985553264618
32,0.08754374999999999,0.10298125000000001,0.1183,0.08301875,0.1110125,0.07649375,0.11316875,0.11109375,0.11368125,0.07703750000000001,871.8905754089355
33,0.09639375,0.12509375,0.0947625,0.095725,0.09532500000000001,0.093975,0.10520625,0.09439375,0.08876250000000001,0.1059625,898.7825818061829
34,0.09904375,0.0948625,0.11781875,0.07299375000000001,0.12411875,0.0809375,0.0904875,0.08238125,0.10785625,0.09715,925.2465646266937
35,0.11102499999999998,0.08794375,0.08833125000000001,0.10279999999999999,0.09611874999999999,0.095875,0.10828125,0.1093,0.09599375,0.10074999999999999,952.3105874061584
36,0.1067125,0.11078125,0.10990625,0.10075625,0.07541875,0.10386250000000001,0.08590624999999999,0.0770875,0.1140875,0.11124375,979.7185363769531
37,0.1187375,0.08009375,0.09621249999999999,0.10971875,0.0914375,0.1067125,0.0904625,0.0998,0.09434374999999999,0.1104625,1007.7025446891785
38,0.097675,0.09202500000000001,0.12005625,0.09443125000000001,0.1184375,0.0984375,0.09026875000000001,0.07620625,0.10191875,0.08233750000000001,1034.566562652588
39,0.09553125,0.10815625000000001,0.09256875,0.09345625,0.10408125,0.11042500000000001,0.092,0.09920625,0.08631875000000001,0.11145,1062.394565820694
40,0.091975,0.09275,0.0990625,0.0906,0.10749375,0.08779999999999999,0.09956250000000001,0.09935000000000001,0.0980875,0.10693125,1089.7585725784302
41,0.1115,0.08946249999999999,0.084925,0.11934375,0.09727499999999999,0.1138375,0.11433125000000001,0.09843125000000001,0.0983,0.06780625,1117.462577342987
42,0.102675,0.1110875,0.0926625,0.0845125,0.06785624999999999,0.0960875,0.09461874999999999,0.10008125,0.10926875000000001,0.1144625,1144.5705471038818
43,0.0827,0.10606875,0.11096875,0.0844125,0.12125625,0.06989375,0.1054,0.1180625,0.10481249999999999,0.0841625,1171.6425654888153
44,0.09176875000000001,0.12303750000000001,0.09064375,0.09571249999999999,0.09776875,0.0956,0.08806875,0.10975625000000001,0.0966,0.0934,1198.5825622081757
45,0.1027875,0.1024125,0.10659375,0.088325,0.10048750000000001,0.0868625,0.1157,0.09571875,0.095525,0.09548125,1225.014566898346
46,0.11624375,0.09456250000000001,0.08516875,0.11279375,0.0889,0.08981875,0.09143124999999999,0.098075,0.13036250000000002,0.09297499999999999,1252.6226027011871
47,0.08548125000000001,0.101975,0.09020625,0.0947875,0.11294375000000001,0.0932,0.1145125,0.09852499999999999,0.10108125,0.10056875,1279.4070982933044
48,0.1198375,0.07691875,0.1131,0.0643625,0.09189375,0.11958125000000001,0.0917125,0.10721875,0.07418125,0.13724375,1307.1465511322021
49,0.08046875,0.09633749999999999,0.10574375,0.09664375,0.11240625,0.0868375,0.1102125,0.0972375,0.09696875,0.08914375,1334.5625672340393
50,0.0894875,0.09609375,0.08815625,0.1092125,0.0940625,0.10214375,0.10078749999999999,0.0960375,0.11355,0.10625625,1361.9865839481354
51,0.09855625,0.11144375000000001,0.08893124999999999,0.10147500000000001,0.11365,0.08693125,0.10126875,0.08829375,0.10033125,0.08876250000000001,1389.5265681743622
52,0.11126875,0.104975,0.08363125,0.1022625,0.09126250000000001,0.10308125,0.09460625,0.1282375,0.08448750000000001,0.09266875000000001,1416.9825727939606
53,0.0883125,0.10640625,0.10797499999999999,0.09178750000000001,0.11620625000000001,0.07688125,0.12569375000000002,0.09511875,0.09651875,0.09251250000000001,1445.3945679664612
54,0.12525,0.10164999999999999,0.09658749999999999,0.08060625,0.09871875,0.11651249999999999,0.09833750000000001,0.11038125000000001,0.08600625,0.0808375,1472.57457280159
55,0.08353125,0.10841250000000001,0.09674374999999999,0.08448125,0.1112875,0.09365,0.11181875,0.09374375,0.09482499999999999,0.09148125,1499.6305599212646
56,0.1033,0.09253125000000001,0.10371875,0.09604375,0.10446875,0.10510625,0.1065,0.1056125,0.09536875,0.08195625,1527.3265426158905


==> figs/single/dif_target/comparison/performance.csv <==
,test2,test10,test5,test3,test8,test1,test7,test9,test6,test4
0,34.68633270263672,34.08844065666199,34.81743240356445,32.463950872421265,35.25593662261963,33.29515099525452,35.506394147872925,32.484193086624146,35.4331111907959,35.13529372215271
1,33.40855836868286,32.63167333602905,33.33933687210083,32.692094564437866,32.18384337425232,33.29515099525452,32.78942084312439,32.484193086624146,33.68893599510193,32.77892994880676
2,32.73641276359558,33.7812762260437,33.032938718795776,32.692094564437866,33.11010980606079,32.435413122177124,33.442706823349,32.529693603515625,32.38123369216919,32.25842213630676
3,33.16139507293701,33.0636682510376,33.175095558166504,33.016865253448486,32.88513493537903,33.118476152420044,32.79862022399902,32.028181076049805,33.38190698623657,33.799155950546265
4,33.49641561508179,33.363749742507935,33.035256147384644,32.102967262268066,33.61841917037964,33.01291108131409,32.79862022399902,32.36860537528992,33.38190698623657,33.799155950546265
5,33.49641561508179,33.363749742507935,33.035256147384644,32.540220975875854,33.61841917037964,33.20193648338318,33.4107186794281,31.961106777191162,33.14419507980347,33.06079578399658
6,33.47387886047363,33.27678346633911,32.74216651916504,33.15424990653992,33.46768116950989,33.20193648338318,32.96849870681763,32.57644081115723,32.528573751449585,33.473859786987305
7,32.91671919822693,33.2620062828064,32.78308439254761,33.15424990653992,33.04414749145508,32.56796598434448,32.63661289215088,32.57644081115723,33.82017207145691,32.935858726501465
8,32.97278165817261,31.79672908782959,33.15894961357117,33.230616331100464,32.952718019485474,32.445640325546265,33.05366110801697,33.09961748123169,32.62060546875,32.60102415084839
9,33.29026794433594,32.21546959877014,32.653002977371216,33.477415561676025,33.4974946975708,32.48959279060364,33.05366110801697,32.510396242141724,33.41386604309082,32.60102415084839
10,33.38070893287659,32.336886167526245,32.85219883918762,32.96483397483826,33.4974946975708,33.43216252326965,32.51614832878113,33.22182297706604,33.41386604309082,32.67205476760864
11,33.38070893287659,32.336886167526245,32.85219883918762,33.17688536643982,32.82568693161011,32.96379280090332,33.21964979171753,33.6147563457489,33.264423847198486,33.00347924232483
12,32.44724750518799,33.02959942817688,32.50381135940552,33.39689230918884,32.104641914367676,32.96379280090332,33.08218312263489,33.6147563457489,33.185909271240234,32.72113490104675
13,33.343621015548706,33.308510065078735,32.72042465209961,33.39689230918884,32.841251373291016,32.60647916793823,32.279842138290405,33.236515045166016,32.515586614608765,32.40732407569885
14,32.83931255340576,32.435837268829346,32.63600420951843,33.89185070991516,32.52733063697815,32.22948718070984,33.63024878501892,33.33689641952515,32.900373458862305,32.53454875946045
15,32.446617603302,32.714600563049316,32.88358283042908,33.08624887466431,32.69843244552612,32.382901430130005,33.63024878501892,32.920937061309814,32.900373458862305,32.53454875946045
16,32.446617603302,32.714600563049316,32.88358283042908,32.49265003204346,32.69843244552612,33.58406043052673,33.095293045043945,32.591490507125854,33.81448316574097,32.83405542373657
17,32.610010385513306,34.180809020996094,33.421761989593506,32.47067880630493,33.502198934555054,33.58406043052673,32.16320013999939,32.967668533325195,33.41131591796875,33.49586868286133
18,33.54069924354553,33.03438448905945,33.391801595687866,32.47067880630493,33.24421787261963,32.9171257019043,32.707250118255615,32.967668533325195,32.62840723991394,32.720035552978516
19,32.97846269607544,33.05147314071655,32.63144612312317,32.77836036682129,32.37842130661011,32.343810081481934,32.53283905982971,32.73615837097168,33.39246702194214,33.06629204750061
20,32.530301094055176,33.43345093727112,32.53553748130798,32.876238107681274,33.18921494483948,32.15680909156799,32.91700839996338,32.92458438873291,33.39246702194214,32.690483808517456
21,33.31925058364868,33.12455415725708,32.977272510528564,32.68806314468384,33.18921494483948,32.70796751976013,32.91700839996338,33.69275665283203,32.941898584365845,32.690483808517456
22,33.31925058364868,33.12455415725708,32.977272510528564,33.18683385848999,33.331767082214355,32.855509519577026,32.253889322280884,32.66447114944458,32.466211795806885,33.292932748794556
23,33.82843565940857,32.75274324417114,31.960116863250732,33.185626745224,32.25542640686035,32.855509519577026,32.8916962146759,32.66447114944458,33.43013882637024,34.082074880599976
24,32.91937255859375,32.65671634674072,33.3185248374939,33.185626745224,33.49183106422424,32.964550495147705,32.6661856174469,32.85708832740784,32.337188482284546,33.26542782783508
25,32.64237189292908,33.02678966522217,33.05162239074707,32.85014271736145,32.961368799209595,32.695730447769165,33.95116305351257,32.797921657562256,32.267192363739014,32.362159729003906
26,33.14090585708618,32.185160398483276,31.97749614715576,32.812061071395874,33.132941007614136,32.66179037094116,33.95116305351257,32.21464562416077,32.267192363739014,32.362159729003906
27,33.07138204574585,33.7980215549469,33.26635670661926,33.26395297050476,33.132941007614136,32.90017580986023,33.3290810585022,32.94563627243042,33.21245980262756,32.98317575454712
28,33.07138204574585,33.7980215549469,33.26635670661926,32.709736824035645,33.66121244430542,32.65943169593811,33.335381269454956,33.287150621414185,32.78833627700806,32.67110347747803
29,32.846869468688965,32.54162335395813,32.732407093048096,32.709736824035645,33.017316818237305,32.65943169593811,32.941617250442505,33.287150621414185,33.232266426086426,33.53039765357971
30,32.63012909889221,32.85268974304199,32.23418402671814,32.81657099723816,32.5484037399292,33.09619617462158,32.5156364440918,33.17978358268738,33.62337779998779,32.575775146484375
31,32.67084550857544,33.347633838653564,32.160866498947144,32.16485619544983,33.33572196960449,33.35768532752991,33.01444411277771,33.53818368911743,33.17751097679138,33.059616804122925
32,32.42683744430542,32.51047658920288,32.26356554031372,33.37485909461975,33.33572196960449,33.183486461639404,33.01444411277771,32.87518572807312,33.17751097679138,33.059616804122925
33,32.42683744430542,32.51047658920288,32.26356554031372,32.543785095214844,33.244794607162476,32.57488703727722,33.90201735496521,32.667375326156616,31.21751356124878,34.359177350997925
34,32.824426889419556,33.06417751312256,33.43363380432129,33.11075210571289,33.20978379249573,32.57488703727722,33.62545943260193,32.667375326156616,33.35306096076965,32.542494773864746
35,32.79660177230835,33.32595705986023,32.22906422615051,33.11075210571289,32.52980899810791,32.97143864631653,32.86421322822571,33.66415739059448,33.150800704956055,33.41067099571228
36,32.38531827926636,32.405808448791504,32.21459913253784,33.77286076545715,32.06617593765259,33.40270709991455,32.79797625541687,33.828394412994385,32.77355337142944,32.713549852371216
37,33.54705286026001,32.99028754234314,32.93317198753357,32.61478352546692,32.334266662597656,32.692270040512085,32.79797625541687,32.090081453323364,32.77355337142944,32.713549852371216
38,32.864177942276,33.55183219909668,33.47224688529968,32.69315028190613,32.334266662597656,32.73055577278137,32.470070362091064,34.09022641181946,33.18025016784668,33.02778387069702
39,32.864177942276,33.55183219909668,33.47224688529968,33.65578103065491,32.77231431007385,32.94585704803467,33.49660348892212,32.856300592422485,33.41288137435913,33.52661108970642
40,32.286885023117065,33.01487112045288,32.851094484329224,33.65578103065491,32.503227949142456,32.94585704803467,33.070091009140015,32.856300592422485,32.889437437057495,32.048633337020874
41,32.937923431396484,33.1081440448761,33.14098834991455,33.417083978652954,32.65873408317566,32.7339813709259,32.97114038467407,33.376405477523804,32.43488788604736,32.46526122093201
42,33.76895618438721,33.39555263519287,32.97659611701965,33.284165143966675,31.967438459396362,33.04672145843506,33.56589937210083,32.90763878822327,32.37747883796692,32.9494469165802
43,33.2729606628418,33.02734899520874,32.808581590652466,32.86072850227356,33.37269592285156,33.24096632003784,33.56589937210083,32.348705768585205,32.37747883796692,32.9494469165802
44,33.2729606628418,33.02734899520874,33.32879328727722,34.028204917907715,33.37269592285156,33.60241484642029,32.84386682510376,32.989352226257324,31.904719352722168,33.451488733291626
45,33.10404419898987,32.054956674575806,33.32879328727722,33.081849098205566,32.50512456893921,32.371716022491455,33.1556613445282,32.989352226257324,32.887057304382324,32.62638235092163
46,32.400983810424805,32.71735334396362,33.33746695518494,33.081849098205566,32.97316646575928,32.371716022491455,33.14168357849121,33.367173194885254,32.88698625564575,32.74251365661621
47,32.61378240585327,32.8099639415741,33.35990881919861,32.83948755264282,32.72006130218506,32.487194776535034,33.08184814453125,33.126274824142456,32.48396182060242,32.75373864173889
48,33.084808588027954,32.81667637825012,32.155946493148804,33.6900749206543,32.87217402458191,32.26752209663391,33.08184814453125,32.501384973526,32.80107092857361,32.75373864173889
49,33.01064491271973,33.36090636253357,33.11844992637634,32.777477979660034,32.619173526763916,33.22370147705078,33.83542442321777,33.097121477127075,32.80107092857361,33.10217213630676
50,33.01064491271973,33.36090636253357,33.11844992637634,33.03284311294556,32.619173526763916,32.41973328590393,33.003169298172,32.88943791389465,32.84937000274658,32.69047474861145
51,32.87510800361633,33.07132863998413,32.98392844200134,33.03284311294556,32.954938650131226,32.58807611465454,33.309550762176514,32.88943791389465,33.01844000816345,32.685577154159546
52,32.180866956710815,32.698665618896484,32.2318480014801,32.80140519142151,33.76132297515869,32.58807611465454,32.82126212120056,34.158066749572754,32.40559506416321,33.108466148376465
53,32.492926359176636,33.04413938522339,32.733073234558105,33.27100992202759,32.82053470611572,31.944732427597046,32.53609871864319,33.145307540893555,33.6567268371582,32.89265012741089
54,33.25380539894104,32.95524001121521,32.51375389099121,33.22145104408264,32.774285316467285,32.77406668663025,32.53609871864319,33.049418210983276,32.334577322006226,32.89265012741089
55,33.07862639427185,33.19621825218201,32.523298263549805,33.46310472488403,32.354958057403564,33.62144064903259,32.43076133728027,33.14664006233215,32.334577322006226,32.466163873672485
56,33.07862639427185,33.19621825218201,32.523298263549805,33.256600856781006,32.354958057403564,33.17961835861206,33.050265312194824,31.933955192565918,33.4068489074707,33.29189348220825


==> figs/single/dif_target/gap50/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.8401000000000001,,,,,,,,,,2.6226043701171875e-06
1,0.7228,,,,,,,,,,12.40675401687622
2,0.7440125000000001,,0.04158125,,,,,,,,24.398746490478516
3,0.65743125,,0.04430625,,,,,,,,37.30779004096985
4,0.5871375,,0.0272625,,,,,,,,50.05075931549072
5,0.7739437499999999,,0.06331875000000001,,,,,,,,63.2907600402832
6,0.42460625,,0.43191875,0.03176875,,,,,,,76.5790855884552
7,0.3338125,,0.531325,0.0338375,,,,,,,91.5196967124939
8,0.4722,,0.34379375,0.063825,,,,,,,105.62693119049072
9,0.47096875,,0.303,0.0629875,0.03203125,,,,,,119.43122124671936
10,0.31101875,,0.2838125,0.3196,0.032549999999999996,,,,,,134.47077083587646
11,0.29009375,,0.286875,0.292325,0.06316875,,,,,,150.17524600028992
12,0.34729999999999994,,0.24303125,0.2079625,0.06315,0.06335625,,,,,166.05475878715515
13,0.29434375,,0.2449625,0.2053875,0.1927625,0.0271125,,,,,183.19924879074097
14,0.26760625,,0.21756875,0.18819375000000002,0.23879999999999998,0.06212500000000001,,,,,200.65108633041382
15,0.25356875,,0.21610625,0.168675,0.16858125000000002,0.06225,0.061087499999999996,,,,217.94021844863892
16,0.2303375,,0.2007875,0.16043125,0.1531875,0.1936375,0.031056249999999997,,,,236.08310627937317
17,0.2022875,,0.18165625,0.16579999999999998,0.15905625,0.206225,0.058274999999999993,,,,254.2668261528015
18,0.15793749999999998,,0.14939375,0.16015625,0.16237500000000002,0.16161874999999998,0.17019375,0.0317375,,,273.55879759788513
19,0.22383125,,0.139725,0.12955,0.1054875,0.1288625,0.167775,0.06226875,,,293.17076325416565
20,0.18948125000000002,,0.1394625,0.131475,0.12805,0.12999375000000002,0.18684375,0.062356249999999995,,,313.41079330444336
21,0.165975,,0.11419375000000001,0.13659375,0.11484375,0.10536875,0.1259375,0.17381875000000002,0.030449999999999998,,334.17112135887146
22,0.14403125,,0.1162125,0.13421875,0.12106249999999999,0.1033125,0.11723750000000001,0.14903750000000002,0.062093749999999996,,355.91525292396545
23,0.14233125,,0.12633125,0.1328125,0.10415625,0.0946875,0.09418125,0.09126250000000001,0.16578125,0.02849375,378.17880153656006
24,0.136175,,0.13608125,0.1320375,0.10591875,0.08734375,0.09114375000000001,0.08769375,0.14295,0.027512500000000002,401.1987748146057
25,0.15315625,0.030225,0.142825,0.12309374999999999,0.10389374999999999,0.0801375,0.0743875,0.06304375000000001,0.06648125,0.1440375,423.8547821044922
26,0.13700625,0.0569875,0.141925,0.1055875,0.09456250000000001,0.08164375,0.07881874999999999,0.063275,0.06601875,0.1168875,447.95880007743835
27,0.10425000000000001,0.08988125,0.12680624999999998,0.09413125000000001,0.09295,0.07156875,0.0735,0.05983125,0.0697,0.06819375,472.3467752933502
28,0.12999375000000002,0.17714375000000002,0.15338125,0.1093375,0.09749375,0.0822625,0.06662499999999999,0.051381249999999996,0.049550000000000004,0.0574125,498.1348662376404
29,0.16561250000000002,0.1555,0.14601875,0.11519375,0.1009375,0.0780875,0.06704375,0.0502375,0.04903125,0.053781249999999996,523.9227931499481
30,0.2092125,0.0701375,0.16269375,0.10827500000000001,0.096075,0.0742875,0.066175,0.04914375,0.041868749999999996,0.03740625,548.8070864677429
31,0.22591875000000003,0.07298125,0.166275,0.11099375,0.09735625,0.07339999999999999,0.063075,0.048668750000000004,0.045599999999999995,0.037893750000000004,573.7413203716278
32,0.21578125,0.041275000000000006,0.19659375,0.1184125,0.08903124999999999,0.07356875,0.05386875,0.049225000000000005,0.043737500000000006,0.03854375,598.5148224830627
33,0.21749375,0.04018125,0.18436875,0.12276875000000001,0.1028375,0.07327499999999999,0.05536875,0.04650625,0.04245,0.03646875,622.4867875576019
34,0.25941875,0.04020625,0.144425,0.12705624999999998,0.0954375,0.07298125,0.053393750000000004,0.05001875,0.04429375,0.03471875,647.7348935604095
35,0.241825,0.04165,0.15176875,0.12613125,0.0942375,0.07331875,0.054525,0.0486625,0.044593749999999995,0.033925000000000004,672.1027665138245
36,0.19205625,0.04333125,0.1451375,0.12202500000000001,0.0919,0.07639375,0.05390625,0.0501375,0.0444625,0.03610625,696.322779417038
37,0.25363125,0.0313,0.17579375,0.11910625,0.09696875,0.0726875,0.05493125,0.049237500000000003,0.0412625,0.036000000000000004,721.2111067771912
38,0.22750625,0.034225,0.17318124999999998,0.12125,0.09100625000000001,0.0746375,0.059487500000000006,0.048925,0.0414625,0.035387499999999995,745.1067838668823
39,0.20665624999999999,0.03208125,0.20535,0.11778124999999999,0.09076875,0.07368125,0.05618125,0.048725,0.03983125,0.03693125,769.6947863101959
40,0.21994375000000002,0.03236875,0.2013375,0.12149375,0.09485625,0.0703375,0.058568749999999996,0.05025,0.04252500000000001,0.03694375,794.7109248638153
41,0.233875,0.03615,0.19251249999999998,0.10630625,0.0995875,0.0721875,0.06348124999999999,0.04773125,0.0430875,0.036625,819.4368150234222
42,0.22460625,0.0351125,0.1882,0.11735,0.09469375,0.06933125000000001,0.060206249999999996,0.049368749999999996,0.0403125,0.034825,844.0468237400055
43,0.2266,0.035387499999999995,0.1936125,0.11491875,0.09817500000000001,0.07541875,0.0594,0.052175,0.045599999999999995,0.0369125,868.3875625133514
44,0.22369375000000002,0.0375625,0.19165624999999997,0.11685625,0.0945375,0.07026875,0.06575625,0.05064375,0.044524999999999995,0.039674999999999995,892.6669385433197
45,0.21734375,0.03480625,0.17800000000000002,0.11148125,0.09711874999999999,0.07274375,0.06123125,0.04835625,0.04331875,0.03874375,917.362790107727
46,0.2175,0.03488125,0.16875625,0.11268125,0.093375,0.07074375,0.05783750000000001,0.0473625,0.04158125,0.03655,941.8427677154541
47,0.22444375,0.03235625,0.21180625,0.1211,0.09303750000000001,0.0709875,0.06014375,0.04901875000000001,0.0441375,0.034562499999999996,966.2787780761719
48,0.20962499999999998,0.034725,0.214775,0.1295,0.08949375,0.07074375,0.05705625,0.046375,0.042943749999999996,0.0353,990.9827966690063
49,0.23219375,0.0335125,0.21505624999999998,0.12590625,0.0894125,0.0722375,0.0602125,0.045975,0.0421375,0.034243749999999996,1015.7867796421051
50,0.24918125,0.033424999999999996,0.18841875000000002,0.11493124999999998,0.08680624999999999,0.0665625,0.0613,0.05094375,0.03993125,0.038518750000000004,1039.6427960395813
51,0.1879625,0.0319875,0.22175625,0.11885,0.08708125000000001,0.07196875,0.060818750000000005,0.04585,0.0408375,0.03198125,1064.9350190162659
52,0.21674375,0.031106250000000002,0.2042875,0.11990624999999999,0.08693125,0.07226874999999999,0.06208125,0.04516875,0.04100625,0.03295625,1088.9747803211212
53,0.2311875,0.03290625,0.19396249999999998,0.11608125,0.09396874999999999,0.0726875,0.065475,0.046918749999999995,0.0418125,0.034006249999999995,1113.8835489749908
54,0.22518125,0.0317625,0.2045625,0.11531875,0.08799375,0.07015625,0.062331250000000005,0.05110625,0.0429125,0.032468750000000005,1138.094763994217
55,0.2031625,0.034618750000000004,0.20876874999999998,0.11645,0.09148125,0.07493125,0.06681875,0.047643750000000006,0.04164375,0.0332875,1162.3187804222107
56,0.21995625,0.03161875,0.1935875,0.120125,0.09009375,0.07304375,0.0595375,0.04689375,0.042649999999999993,0.031974999999999996,1187.2107615470886
57,0.25859375,0.03158125,0.137225,0.1233375,0.0921375,0.0696125,0.0642625,0.04943125,0.0455375,0.0455125,1211.9907853603363


==> figs/single/dif_target/gap50/each_record.csv <==
,test5,test8,test3,test1,test10,test2,test6,test7,test4,test9
0,0,0,0,5.558193207,0,0,0,0,0,0
1,0,0,0,5.757509232,0,0,0,0,0,0
2,0,0,0,5.955088139,0,0,0,0,0,0
3,0,0,0,7.770407438,0,0,0,0,0,0
4,0,0,0,7.952257633,0,7.696356535,0,0,0,0
5,0,0,0,7.344590425,0,7.702181101,0,0,0,0
6,0,0,0,7.521719456,0,11.09107542,0,0,0,0
7,0,0,13.54867053,10.56689858,0,11.96973729,0,0,0,0
8,0,0,10.73525953,10.80686378,0,11.86390805,0,0,0,0
9,0,0,13.7277441,10.29027057,0,12.61039758,0,0,0,0
10,0,0,16.29860783,12.27735782,0,13.55437469,0,0,16.43691492,0
11,0,0,16.32900143,13.68814421,0,14.35270333,0,0,13.4199791,0
12,0,0,16.8722291,13.41050029,0,14.50835872,0,0,13.81748581,0
13,18.44737697,0,20.12534261,15.79539347,0,16.89273047,0,0,18.02327991,0
14,16.03935003,0,20.12534261,15.83642554,0,16.93817139,0,0,19.62167835,0
15,16.97434425,0,20.10923672,17.11039972,0,18.42174768,0,0,19.95876241,0
16,22.01049805,0,21.50695181,18.13273096,0,23.03905177,21.83314705,0,23.2436769,0
17,24.45493531,0,24.16297626,17.56969523,0,23.03905177,17.01051044,0,23.2436769,0
18,24.45493531,0,24.79412365,19.42794561,0,24.35927153,20.64876771,0,24.77270889,0
19,29.55422497,0,24.38652158,19.98127794,0,28.24932241,25.36492872,20.58320284,26.75050688,0
20,31.56854081,0,25.27170229,23.66879797,0,27.06359959,28.42087221,20.58320284,27.76815701,0
21,31.56854081,24.50642538,25.06434703,23.66879797,0,25.24660206,28.42087221,29.14600039,30.25633788,0
22,35.01929474,22.73031116,25.94645786,24.29025078,0,25.47849226,33.62166357,36.8674984,30.25633788,0
23,38.08879733,22.73031116,25.94645786,24.34916401,0,24.64607549,33.62166357,36.8674984,30.82829833,26.27222061
24,38.08879733,41.35711288,26.16495013,23.66740704,0,24.67656398,40.59611392,48.65748334,30.96373272,23.57791424
25,39.43680811,41.35711288,28.06292677,21.30076647,25.72489095,22.7110734,44.43381095,48.65748334,32.58094597,23.57791424
26,40.36410427,57.13065696,28.07845044,22.11769962,21.39599371,23.07583451,44.43381095,48.65748334,32.52976108,50.38879681
27,40.36410427,57.13065696,28.5309763,16.60404921,23.91480398,20.19911098,48.1054666,61.49312401,32.52976108,50.38879681
28,44.01209116,57.13065696,29.19863963,15.79951,23.91480398,20.33183289,48.1054666,61.49312401,32.87893915,50.38879681
29,44.01209116,71.27561307,27.16251922,15.48900533,44.85223079,18.15062952,53.28981185,66.83267784,33.0133822,81.0773921
30,44.85422826,71.27561307,26.50962663,14.77705383,44.85223079,17.81822562,53.28981185,66.83267784,33.48436499,81.0773921
31,44.85422826,71.27561307,25.96800709,13.71332407,44.85223079,18.82285166,53.28981185,66.83267784,33.48436499,81.0773921
32,45.01244998,73.77664113,25.96800709,14.90216303,74.46376204,21.58690166,58.01098585,65.68165326,33.99287796,81.0773921
33,45.01244998,73.77664113,26.10693121,13.37746239,74.46376204,21.63439703,58.01098585,65.68165326,34.45051503,89.69315815
34,44.9404788,73.77664113,26.65671134,13.86256957,74.46376204,18.87967706,57.94647551,65.68165326,34.45051503,89.69315815
35,44.9404788,75.20617461,26.77982044,15.32445359,86.571733,18.62849951,57.94647551,64.24969697,34.83647132,89.69315815
36,44.50117874,75.20617461,27.11594653,13.7433753,86.571733,17.74338746,55.8323257,64.24969697,34.54294324,89.69315815
37,44.5401175,75.20617461,27.15376544,14.33999681,86.571733,17.34812713,55.8323257,63.98476458,34.54294324,88.80943346
38,44.5401175,77.68641496,26.87347245,14.9908123,86.571733,17.6746347,55.8323257,63.98476458,33.90326428,88.80943346
39,44.97577715,77.68641496,27.38120461,14.12217879,93.00431728,17.92503834,54.14553285,63.98476458,32.95841932,88.80943346
40,44.97577715,77.68641496,27.68936777,15.17385292,93.00431728,17.68979883,54.14553285,65.62740207,32.95238757,88.61439276
41,45.15950918,77.83031368,27.68936777,15.20446134,93.00431728,16.99752879,52.33442235,65.62740207,32.95238757,88.61439276
42,45.15950918,77.83031368,28.86075544,15.49636531,93.00431728,17.21013904,52.33442235,65.62740207,33.72698355,88.61439276
43,45.04160738,77.83031368,28.7816844,15.50500345,91.91265082,17.19312072,52.73445582,66.36207557,33.81637406,88.61439276
44,45.04160738,74.85352468,27.14319253,14.69675589,91.91265082,16.85211325,52.73445582,66.36207557,35.01110864,89.64348531
45,44.61654282,74.85352468,26.3170774,16.30462527,91.91265082,16.81121087,52.88375068,66.55255437,35.01110864,89.64348531
46,44.61654282,74.85352468,26.738976,14.535074,91.91265082,16.15927768,52.88375068,66.55255437,35.35107851,89.64348531
47,45.06703615,77.57384062,26.66982245,15.63602352,94.00789404,15.88007641,51.62214851,66.55255437,36.17366624,89.64348531
48,45.35329223,77.57384062,26.92444301,15.15595555,94.00789404,16.23686314,51.62214851,66.60850525,36.17366624,90.88606787
49,45.35329223,77.57384062,26.88630486,15.74570584,94.00789404,16.03256321,52.14322376,66.60850525,36.22461891,90.88606787
50,44.67267323,77.57384062,26.9521172,15.6545558,94.00789404,16.39962292,52.14322376,66.60850525,36.16865468,90.88606787
51,44.67267323,76.35156703,26.9521172,14.77012682,98.51746202,16.77437735,51.73580146,67.45827675,36.16865468,90.88606787
52,44.2981863,76.35156703,27.54133749,16.08872271,98.51746202,16.81915832,51.73580146,67.45827675,36.03450513,97.00950551
53,44.2981863,76.35156703,27.64090347,15.66392183,98.51746202,17.50602126,51.73580146,67.45827675,35.88959098,97.00950551
54,43.95113277,76.35661602,27.39322996,15.22854757,98.51746202,16.86863518,51.27216363,67.13614273,35.88959098,97.00950551

==> figs/single/dif_target/gap50/performance.csv <==
,test5,test8,test3,test1,test10,test2,test6,test7,test4,test9
0,0.0,0.0,0.0,4.84629225730896,0.0,10.936423063278198,0.0,0.0,0.0,0.0
1,18.44737696647644,24.506425380706787,13.548670530319214,5.558193206787109,25.72489094734192,7.696356534957886,21.833147048950195,20.583202838897705,16.436914920806885,26.272220611572266
2,16.039350032806396,22.730311155319214,10.735259532928467,5.757509231567383,21.39599370956421,7.702181100845337,17.010510444641113,20.583202838897705,13.419979095458984,23.577914237976074
3,16.97434425354004,22.730311155319214,13.727744102478027,4.955088138580322,23.914803981781006,11.091075420379639,20.648767709732056,29.146000385284424,13.817485809326172,23.577914237976074
4,22.010498046875,41.357112884521484,16.29860782623291,7.770407438278198,23.914803981781006,11.96973729133606,25.364928722381592,36.86749839782715,18.023279905319214,50.38879680633545
5,24.454935312271118,41.357112884521484,16.329001426696777,7.9522576332092285,44.85223078727722,11.863908052444458,28.4208722114563,36.86749839782715,19.621678352355957,50.38879680633545
6,24.454935312271118,57.13065695762634,16.87222909927368,7.344590425491333,44.85223078727722,12.610397577285767,28.4208722114563,48.65748333930969,19.958762407302856,50.38879680633545
7,29.554224967956543,57.13065695762634,20.12534260749817,7.521719455718994,44.85223078727722,13.554374694824219,33.62166357040405,48.65748333930969,23.243676900863647,81.07739210128784
8,31.568540811538696,57.13065695762634,20.12534260749817,10.566898584365845,74.46376204490662,14.352703332901001,33.62166357040405,48.65748333930969,23.243676900863647,81.07739210128784
9,31.568540811538696,71.2756130695343,20.10923671722412,10.806863784790039,74.46376204490662,14.508358716964722,40.59611392021179,61.49312400817871,24.772708892822266,81.07739210128784
10,35.01929473876953,71.2756130695343,21.506951808929443,10.290270566940308,74.46376204490662,16.892730474472046,44.43381094932556,61.49312400817871,26.75050687789917,81.07739210128784
11,38.08879733085632,71.2756130695343,24.162976264953613,12.277357816696167,86.57173299789429,16.93817138671875,44.43381094932556,66.83267784118652,27.76815700531006,89.69315814971924
12,38.08879733085632,73.77664113044739,24.794123649597168,13.688144207000732,86.57173299789429,18.42174768447876,48.10546660423279,66.83267784118652,30.256337881088257,89.69315814971924
13,39.43680810928345,73.77664113044739,24.386521577835083,13.410500288009644,86.57173299789429,23.03905177116394,48.10546660423279,66.83267784118652,30.256337881088257,89.69315814971924
14,40.36410427093506,73.77664113044739,25.2717022895813,15.795393466949463,86.57173299789429,23.03905177116394,53.289811849594116,65.68165326118469,30.828298330307007,89.69315814971924
15,40.36410427093506,75.20617461204529,25.0643470287323,15.836425542831421,93.00431728363037,24.35927152633667,53.289811849594116,65.68165326118469,30.963732719421387,88.8094334602356
16,44.01209115982056,75.20617461204529,26.946457862854004,17.11039972305298,93.00431728363037,28.249322414398193,53.289811849594116,65.68165326118469,32.58094596862793,88.8094334602356
17,44.01209115982056,75.20617461204529,26.946457862854004,18.132730960845947,93.00431728363037,27.063599586486816,58.01098585128784,64.24969696998596,32.52976107597351,88.8094334602356
18,44.854228258132935,77.68641495704651,28.164950132369995,17.569695234298706,93.00431728363037,25.246602058410645,58.01098585128784,64.24969696998596,32.52976107597351,88.61439275741577
19,44.854228258132935,77.68641495704651,28.062926769256592,19.427945613861084,91.91265082359314,25.478492259979248,57.94647550582886,63.98476457595825,32.878939151763916,88.61439275741577
20,45.012449979782104,77.68641495704651,28.078450441360474,19.98127794265747,91.91265082359314,24.64607548713684,57.94647550582886,63.98476457595825,33.01338219642639,88.61439275741577
21,45.012449979782104,77.83031368255615,28.53097629547119,23.668797969818115,91.91265082359314,24.67656397819519,55.83232569694519,63.98476457595825,33.48436498641968,88.61439275741577
22,44.940478801727295,77.83031368255615,29.198639631271362,23.668797969818115,91.91265082359314,22.711073398590088,55.83232569694519,65.62740206718445,33.48436498641968,89.64348530769348
23,44.940478801727295,77.83031368255615,27.162519216537476,24.290250778198242,94.00789403915405,23.07583451271057,55.83232569694519,65.62740206718445,33.99287796020508,89.64348530769348
24,44.50117874145508,74.853524684906,26.509626626968384,24.34916400909424,94.00789403915405,20.199110984802246,54.145532846450806,65.62740206718445,34.450515031814575,89.64348530769348
25,44.540117502212524,74.853524684906,25.96800708770752,23.667407035827637,94.00789403915405,20.331832885742188,54.145532846450806,66.36207556724548,34.450515031814575,89.64348530769348
26,44.540117502212524,74.853524684906,25.96800708770752,21.300766468048096,94.00789403915405,18.15062952041626,52.33442234992981,66.36207556724548,34.83647131919861,90.88606786727905
27,44.97577714920044,77.57384061813354,26.10693120956421,22.11769962310791,98.51746201515198,17.818225622177124,52.33442234992981,66.55255436897278,34.542943239212036,90.88606786727905
28,44.97577714920044,77.57384061813354,26.65671133995056,16.60404920578003,98.51746201515198,18.82285165786743,52.734455823898315,66.55255436897278,34.542943239212036,90.88606786727905
29,45.15950918197632,77.57384061813354,26.779820442199707,15.79951000213623,98.51746201515198,21.586901664733887,52.734455823898315,66.55255436897278,33.90326428413391,90.88606786727905
30,45.15950918197632,77.57384061813354,27.115946531295776,15.489005327224731,98.51746201515198,21.63439702987671,52.883750677108765,66.60850524902344,32.95841932296753,97.0095055103302
31,45.04160737991333,76.351567029953,27.153765439987183,14.777053833007812,,18.879677057266235,52.883750677108765,66.60850524902344,32.95238757133484,97.0095055103302
32,45.04160737991333,76.351567029953,26.873472452163696,13.713324069976807,,18.628499507904053,51.622148513793945,66.60850524902344,32.95238757133484,97.0095055103302
33,44.61654281616211,76.351567029953,27.38120460510254,14.902163028717041,,17.743387460708618,51.622148513793945,67.45827674865723,33.72698354721069,
34,44.61654281616211,76.35661602020264,27.68936777114868,13.377462387084961,,17.348127126693726,52.14322376251221,67.45827674865723,33.81637406349182,
35,45.067036151885986,,27.68936777114868,13.862569570541382,,17.6746346950531,52.14322376251221,67.45827674865723,35.01110863685608,
36,45.35329222679138,,28.860755443572998,15.324453592300415,,17.92503833770752,51.735801458358765,67.13614273071289,35.01110863685608,
37,45.35329222679138,,28.781684398651123,13.743375301361084,,17.689798831939697,51.735801458358765,,35.351078510284424,
38,44.67267322540283,,27.143192529678345,14.339996814727783,,16.997528791427612,51.735801458358765,,36.17366623878479,
39,44.67267322540283,,26.31707739830017,14.990812301635742,,17.21013903617859,51.27216362953186,,36.17366623878479,
40,44.29818630218506,,26.738976001739502,14.122178792953491,,17.19312071800232,,,36.224618911743164,
41,44.29818630218506,,26.669822454452515,15.173852920532227,,16.852113246917725,,,36.168654680252075,
42,43.95113277435303,,26.924443006515503,15.204461336135864,,16.811210870742798,,,36.168654680252075,
43,,,26.88630485534668,15.496365308761597,,16.15927767753601,,,36.034505128860474,
44,,,26.952117204666138,15.505003452301025,,15.88007640838623,,,35.88959097862244,
45,,,26.952117204666138,14.69675588607788,,16.236863136291504,,,35.88959097862244,
46,,,27.541337490081787,16.304625272750854,,16.03256320953369,,,,
47,,,27.64090347290039,14.53507399559021,,16.399622917175293,,,,
48,,,27.393229961395264,15.63602352142334,,16.77437734603882,,,,
49,,,,15.15595555305481,,16.81915831565857,,,,
50,,,,15.745705842971802,,17.50602126121521,,,,
51,,,,15.654555797576904,,16.868635177612305,,,,
52,,,,14.770126819610596,,,,,,
53,,,,16.088722705841064,,,,,,
54,,,,15.66392183303833,,,,,,
55,,,,15.2285475730896,,,,,,


==> figs/single/dif_target/same_time/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.1000875,0.094425,0.1041625,0.1064375,0.09723125,0.09655,0.08693125,0.1012375,0.1068875,0.1024,36.81520653
1,0.09261875,0.09545625,0.09593125,0.1040875,0.09914375,0.1047125,0.11689375,0.0989,0.089475,0.0910375,63.8631959
2,0.05434375,0.14719375,0.0744375,0.07331875,0.0940375,0.1036,0.0652875,0.070925,0.15085,0.1496375,91.40335464
3,0.0582,0.15054375,0.07605,0.07340625,0.0877875,0.08855,0.0632125,0.071675,0.1461,0.14895625,117.7392116
4,0.0429125,0.13220625,0.06358125,0.0621,0.09184375,0.10274375,0.0382125,0.04608125,0.2235875,0.1125125,144.219336
5,0.041775,0.13033125,0.06383125,0.0572,0.09628125,0.1062,0.03683125,0.0412375,0.2204625,0.1060125,168.2271883
6,0.04164375,0.11836875,0.054225,0.04820625,0.08636875,0.0996875,0.021925,0.0297125,0.23919375,0.13933125,192.9231999
7,0.0383625,0.12271875,0.0538875,0.05059375,0.0834125,0.09675625,0.02065625,0.0275875,0.23398125,0.13570625,216.9752183
8,0.03839375,0.1219375,0.05545,0.0520625,0.08535,0.09735625,0.02038125,0.0292375,0.24745625,0.1344625,241.3879726
9,0.0387875,0.1205875,0.0545875,0.04368125,0.0793625,0.10095,0.0198125,0.031025,0.27738125,0.1615125,265.1832047
10,0.038375,0.10539375,0.058825,0.04313125,0.08131875,0.09831875,0.0215625,0.03103125,0.27110625,0.16088125,289.3640723
11,0.03754375,0.1186125,0.05390625,0.0436625,0.06078125,0.09810625,0.02954375,0.03060625,0.28709375,0.17045,313.6111813
12,0.038525,0.11796875,0.0577375,0.045275,0.06370625,0.101925,0.03125,0.02980625,0.24574375,0.1744125,337.5272188
13,0.0411625,0.11249375,0.05140625,0.05291875,0.063125,0.095175,0.02840625,0.0396875,0.24804375,0.1875,362.2037132
14,0.041275,0.10814375,0.051525,0.05090625,0.06236875,0.098325,0.03165,0.04100625,0.21458125,0.1829,386.6032
15,0.04303125,0.1108875,0.05089375,0.05176875,0.05981875,0.09725,0.02934375,0.0381,0.2435,0.19101875,411.4753802
16,0.04289375,0.11944375,0.05086875,0.05288125,0.07215,0.10308125,0.04209375,0.0381125,0.24524375,0.17618125,436.4839725
17,0.044325,0.124475,0.05170625,0.0515625,0.0710875,0.10535625,0.04583125,0.03933125,0.1887625,0.1842125,461.5592136
18,0.03964375,0.13306875,0.061375,0.04968125,0.085175,0.09343125,0.028875,0.036475,0.27850625,0.1286125,486.5792015
19,0.0426375,0.126025,0.06451875,0.05255,0.08819375,0.0916875,0.0296625,0.03856875,0.22813125,0.17116875,511.7951946
20,0.039025,0.142325,0.0686625,0.0537125,0.07650625,0.08585,0.0295875,0.040375,0.2523375,0.16985625,536.6792035
21,0.0422875,0.1328875,0.0631625,0.051825,0.0734625,0.08156875,0.03009375,0.03975625,0.21943125,0.1747125,560.2832019
22,0.04176875,0.14183125,0.0535,0.053125,0.05545625,0.08688125,0.0369375,0.03786875,0.20233125,0.1633375,585.8593566
23,0.041425,0.14030625,0.0563625,0.05576875,0.05400625,0.08646875,0.0376125,0.04104375,0.25645625,0.16683125,610.0033538
24,0.03959375,0.1407875,0.05301875,0.05136875,0.055,0.087075,0.03525,0.0389875,0.25583125,0.17251875,634.6472039
25,0.03916875,0.14559375,0.0422625,0.05445,0.0543125,0.0881875,0.03819375,0.0394125,0.2646625,0.18424375,659.0472062
26,0.042725,0.1423625,0.0426625,0.05458125,0.053925,0.08035,0.03875625,0.04033125,0.23154375,0.1822625,683.5552151
27,0.0389875,0.13945,0.04373125,0.05826875,0.07641875,0.09010625,0.03848125,0.04288125,0.23670625,0.1841,708.0315218
28,0.03959375,0.1339125,0.04610625,0.055825,0.0766875,0.09211875,0.0364,0.04138125,0.2562625,0.1713375,732.459203
29,0.0441375,0.1295375,0.05880625,0.0570625,0.09068125,0.09323125,0.03665625,0.0400875,0.20400625,0.184875,757.195534
30,0.0408625,0.13324375,0.05611875,0.05443125,0.1028875,0.09003125,0.03783125,0.0424125,0.21349375,0.16795625,781.7911899
31,0.04229375,0.13234375,0.05886875,0.05628125,0.09186875,0.09419375,0.03828125,0.042125,0.1827375,0.1824,806.4827702
32,0.04276875,0.1364375,0.0700625,0.04745625,0.0727125,0.09459375,0.0336125,0.03955625,0.2290625,0.1932875,830.8075325
33,0.041975,0.13109375,0.0686125,0.0472375,0.075875,0.093075,0.03726875,0.04068125,0.240675,0.16851875,855.5392437
34,0.04163125,0.13528125,0.066675,0.04740625,0.05841875,0.09801875,0.03306875,0.0376375,0.23565625,0.193775,880.1192343
35,0.04504375,0.13155,0.06976875,0.049425,0.061275,0.09721875,0.0319625,0.03971875,0.22654375,0.19856875,904.1431913
36,0.04404375,0.12303125,0.0549,0.05043125,0.0595,0.0973375,0.03450625,0.04169375,0.24729375,0.16661875,928.8991849
37,0.04440625,0.12565625,0.0520375,0.0527,0.05719375,0.09985625,0.0335625,0.03869375,0.262475,0.1712875,952.9431887
38,0.04314375,0.1292375,0.05295625,0.04953125,0.05675625,0.10054375,0.03364375,0.0384875,0.24759375,0.186575,977.6911917
39,0.0466625,0.1265875,0.04489375,0.05095625,0.075975,0.0979875,0.03575,0.04070625,0.23335625,0.1940625,1001.807205
40,0.0447,0.1272875,0.04290625,0.04886875,0.0737875,0.09710625,0.03555625,0.0387625,0.20808125,0.14115625,1026.639202
41,0.04445,0.13028125,0.04305,0.05048125,0.077825,0.09215,0.03491875,0.03975625,0.21401875,0.1885625,1051.363205
42,0.0437,0.12869375,0.04479375,0.05113125,0.07235,0.09214375,0.03625,0.0381,0.21525625,0.19726875,1076.011968
43,0.0438125,0.12864375,0.0441625,0.0495375,0.07040625,0.09781875,0.03659375,0.0377125,0.20911875,0.21343125,1101.078758
44,0.043525,0.123725,0.064525,0.04675625,0.07659375,0.10280625,0.0365,0.04125,0.2247,0.188525,1126.168488
45,0.04369375,0.11919375,0.0651125,0.04874375,0.0723375,0.09549375,0.03778125,0.03900625,0.20029375,0.14965625,1150.487358
46,0.042975,0.12265625,0.08656875,0.04616875,0.08038125,0.10581875,0.03675,0.03921875,0.241475,0.1439125,1175.171213
47,0.04711875,0.11815625,0.0868,0.04946875,0.0797875,0.1014,0.03739375,0.04199375,0.25571875,0.13684375,1199.492142
48,0.04418125,0.12658125,0.06505,0.04555625,0.08013125,0.10069375,0.0367,0.04185,0.2160625,0.1718,1224.443205
49,0.0472375,0.12619375,0.06505625,0.04804375,0.07948125,0.10064375,0.03661875,0.04309375,0.21765625,0.17084375,1248.491233

==> figs/single/dif_target/same_time/performance.csv <==
,test3,test1,test2,test4,test8,test9,test5,test10,test7,test6
0,0,0,0,0,0,0,0,0,0,0
1,35.75075102,34.6460073,34.8094101,34.10672116,34.3040123,34.45333624,34.82800555,35.06024623,34.54526949,34.04754996
2,36.78537607,38.54506969,36.29920697,32.61222172,29.54982376,29.32916927,32.35987806,29.00587153,35.7769165,34.91095185
3,36.78537607,38.54506969,36.29920697,33.93367767,22.81186748,22.32466745,32.36434364,22.2028904,35.7769165,34.91095185
4,43.03547144,38.54506969,42.09979081,33.93367767,23.09645367,23.07171917,32.36434364,22.61636591,46.54638743,54.34969115
5,43.03547144,60.11702657,42.09979081,34.47916293,15.41554618,28.3714354,31.22941351,24.25068021,46.54638743,54.34969115
6,54.39647412,60.11702657,51.39251828,34.8331244,14.96449208,29.58431482,31.11812353,24.44996405,46.54638743,54.34969115
7,54.39647412,60.11702657,51.39251828,34.8331244,13.70455885,24.28003883,32.76316309,25.9442544,86.77125287,54.34969115
8,54.39647412,81.01403594,58.54633617,38.45173311,13.88144231,24.21128011,32.76316309,27.10418153,86.77125287,54.34969115
9,67.21702313,81.01403594,58.54633617,39.6491878,12.04663372,21.87113523,32.93812752,27.28075027,86.77125287,123.8838258
10,67.21702313,81.01403594,58.54633617,39.6491878,12.19595027,20.21678686,32.83362699,27.34950328,86.77125287,123.8838258
11,67.21702313,85.99457765,56.10713077,42.9947474,14.24519277,20.55697179,32.53729033,27.11886263,86.77125287,123.8838258
12,74.56628823,85.99457765,56.10713077,42.9947474,13.54246593,19.10817313,32.53729033,27.11886263,112.4649956,123.8838258
13,74.56628823,85.99457765,59.19125414,51.96990037,13.35064936,19.42134237,32.31168747,27.00555754,112.4649956,123.8838258
14,74.56628823,85.99457765,59.19125414,51.96990037,13.47218895,17.32907081,32.34625793,27.77128983,112.4649956,119.4703932
15,67.34111714,81.03400826,59.19125414,51.93026996,14.7636342,17.77635622,32.54524279,28.55590606,112.4649956,119.4703932
16,67.34111714,81.03400826,63.36653495,51.93026996,15.30906081,18.14908767,32.54524279,27.5479331,88.87406874,119.4703932
17,62.10726643,81.03400826,63.36653495,45.06381464,14.82200408,18.4985311,30.81953621,26.19736481,88.87406874,81.37609124
18,62.10726643,77.7044692,59.61546493,45.06381464,16.30039024,18.02417588,30.98099399,25.69936252,88.87406874,81.37609124
19,62.10726643,77.7044692,59.61546493,38.25123,15.4208777,18.30624151,34.13765359,25.27508664,84.46934438,81.37609124
20,61.43722916,77.7044692,49.42526793,38.30960202,16.32166219,18.53669024,34.13765359,25.03861856,84.46934438,81.37609124
21,61.43722916,78.24413133,49.42526793,38.30960202,14.39119983,19.63041568,35.78371835,24.29032207,84.46934438,81.37609124
22,61.93029213,78.24413133,49.44165134,43.04121161,14.20693684,20.00612426,38.21053243,24.17294502,83.2661829,113.1750128
23,61.93029213,78.24413133,49.44165134,43.04121161,14.49033189,19.03510189,38.21053243,23.22624087,83.2661829,113.1750128
24,61.93029213,80.06459522,58.46630239,43.04121161,14.50328827,19.1753099,36.38888955,22.93766356,83.2661829,113.1750128
25,61.49212098,80.06459522,58.46630239,58.15167141,13.43850613,17.57027388,36.87074304,23.19935536,83.2661829,87.71738434
26,61.49212098,80.06459522,58.46630239,58.15167141,14.97455263,17.64620447,36.87074304,23.23000693,81.90713263,87.71738434
27,58.5077095,80.06459522,58.46630239,58.083848,14.90984631,18.21453643,37.30454135,23.77468634,81.90713263,87.71738434
28,58.5077095,80.56978178,75.50802374,58.083848,15.17891884,17.90185642,36.51381207,23.47441816,81.90713263,87.71738434
29,58.5077095,80.56978178,75.50802374,42.54307103,15.60678935,18.5883081,36.51381207,23.47818279,78.30225587,87.98368645
30,57.56157827,80.56978178,64.61075735,36.64113927,15.87536025,18.36116719,35.53744793,24.29745531,78.30225587,87.98368645
31,57.56157827,78.6069746,64.61075735,36.64113927,17.17229652,18.5737443,34.32660365,25.00742555,78.30225587,87.98368645
32,60.64362597,78.6069746,50.36676955,36.65841341,14.56993675,17.50037575,34.32660365,25.0361681,79.57332373,87.98368645
33,60.64362597,78.6069746,50.36676955,44.08792329,16.62527704,17.79326963,34.56040907,24.70479941,79.57332373,89.62283111
34,60.64362597,77.65305543,45.64050937,44.08792329,15.05265689,17.23967361,34.34091616,24.48857522,79.57332373,89.62283111
35,68.54511619,77.65305543,45.64050937,44.08792329,16.04307389,17.27919483,33.89601493,24.14438152,79.57332373,89.62283111
36,68.54511619,77.65305543,46.88232827,54.31202912,15.73638391,17.60263419,33.89601493,23.85631776,82.66722345,89.62283111
37,68.54511619,75.70847917,46.88232827,54.31202912,13.28189611,18.21939373,33.18398499,25.37954307,82.66722345,96.48883247
38,66.21271873,75.70847917,46.88232827,55.43959355,14.85007572,18.70522833,33.08885312,25.73002434,82.66722345,96.48883247
39,66.21271873,75.70847917,59.80366468,55.43959355,14.7505641,18.58989882,33.06109619,25.53409195,82.15817118,96.48883247
40,65.41147923,73.50726032,59.80366468,49.06882262,15.24829006,16.84569597,33.06109619,25.53009558,82.15817118,96.48883247
41,65.41147923,73.50726032,70.72313523,49.06882262,16.11272216,17.8964324,32.86604071,25.24252748,82.15817118,94.47472644
42,65.41147923,73.50726032,70.72313523,43.33280063,14.73617411,16.61543632,33.28063941,25.35820627,81.05299377,94.47472644
43,65.45311141,73.83817673,70.72313523,43.28635001,14.63161683,17.23539853,33.33837867,25.72305107,81.05299377,94.47472644
44,65.45311141,73.83817673,64.52985668,43.28635001,16.20333815,17.73587298,33.33837867,26.0641253,81.05299377,85.81025624
45,65.45311141,73.83817673,64.52985668,41.77069044,15.21619534,17.36675906,32.54565978,26.41407442,81.05299377,85.81025624
46,66.49326158,72.80606318,47.77340078,41.77069044,16.86412716,18.54788494,32.08467269,26.37753296,80.88644981,85.81025624
47,66.49326158,72.80606318,47.77340078,40.97909117,14.51332498,23.19534254,31.52211547,26.37753296,80.88644981,85.81025624
48,67.37807035,72.80606318,38.37836456,40.97909117,16.01396513,23.61537147,31.52211547,26.59824848,80.88644981,86.83025646
49,67.37807035,72.4706254,45.08951163,40.97745824,15.18858933,20.80460501,31.5659709,26.3912642,81.53037071,86.83025646

==> figs/single/target_20/comparison/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.0859,0.091425,0.0816625,0.1064125,0.10364375,0.10071875000000001,0.09818125,0.1042,0.10563750000000001,0.11698125,3.5762786865234375e-06
1,0.10423125000000001,0.099575,0.10247500000000001,0.0921375,0.078075,0.12207499999999999,0.08444375000000001,0.09319375,0.08852499999999999,0.10441874999999999,19.28576159477234
2,0.09818125,0.10635,0.10480625,0.09281874999999999,0.10233125,0.07215625,0.10545,0.103825,0.0973125,0.09021875,39.07775902748108
3,0.10254374999999999,0.11105625,0.10869374999999999,0.08693125,0.091425,0.10415625,0.10185000000000001,0.10428124999999999,0.08964375000000001,0.09457499999999999,58.41377782821655
4,0.1169625,0.07646875,0.09196875,0.11911250000000001,0.10161875000000001,0.088225,0.0898625,0.07666875000000001,0.1076625,0.10964375,77.3937566280365
5,0.0944375,0.0834125,0.09963125,0.0988375,0.1064625,0.10686875000000001,0.0905125,0.09588749999999999,0.10986875,0.11396250000000001,97.08577299118042
6,0.09330625,0.10255,0.09508749999999999,0.08061249999999999,0.11776249999999999,0.116525,0.09,0.0935875,0.10200625,0.10693749999999999,116.66175603866577
7,0.08963125,0.09165,0.10664375,0.0936875,0.0760125,0.11708125000000001,0.09871875,0.10406874999999999,0.09266875000000001,0.09603125,136.97776460647583
8,0.0904625,0.10577500000000001,0.10508125,0.09425,0.08282500000000001,0.11545,0.10741250000000001,0.10595625,0.088275,0.0948125,156.37777400016785
9,0.10045,0.10356249999999999,0.12094374999999999,0.08909375000000001,0.08905625,0.07476250000000001,0.105625,0.10044375,0.09014375,0.093375,175.74577355384827
10,0.11049375,0.0935875,0.0901875,0.10265625,0.0805125,0.09528125,0.1070125,0.11132500000000001,0.10413125000000001,0.09605000000000001,195.98975253105164
11,0.0930125,0.11939375,0.10215,0.11465624999999999,0.10108125,0.07885,0.0831875,0.09523125,0.1006375,0.11040625,215.67776083946228
12,0.0834625,0.07236875000000001,0.10188124999999999,0.13405,0.09616875,0.09966875,0.08809375,0.08261875,0.11906875,0.09725,236.23375248908997
13,0.088675,0.0943375,0.0906,0.1392,0.09691875,0.10161250000000001,0.10841250000000001,0.0971625,0.0921875,0.08904999999999999,256.3777949810028
14,0.09708125000000001,0.10368124999999999,0.123225,0.08271875,0.10247500000000001,0.0899875,0.09425,0.10261250000000001,0.10054375,0.09649374999999999,276.1737473011017
15,0.10918125,0.09547499999999999,0.1199125,0.09022500000000001,0.07395625,0.07567499999999999,0.11061875,0.10122500000000001,0.09468125000000001,0.10492499999999999,295.98977184295654
16,0.11174374999999999,0.09385,0.10439375000000001,0.08973125,0.0850625,0.0978875,0.10955625,0.1008625,0.1038,0.09623749999999999,315.4537672996521
17,0.06878125,0.14403125,0.09209375,0.1009125,0.09731875000000001,0.09147500000000001,0.071125,0.13460625,0.1053125,0.0699,335.11375761032104
18,0.09442500000000001,0.11138125,0.08798125000000001,0.0975625,0.10593125,0.086,0.092825,0.12773125,0.1137875,0.07791875,355.79375553131104
19,0.08748125,0.0849375,0.08703125,0.11368125,0.0978875,0.0915625,0.08766875,0.11410624999999999,0.11115625,0.093675,376.00581216812134
20,0.09228125000000001,0.09822499999999999,0.09615625,0.1080875,0.11915625,0.0944,0.1125375,0.08808125,0.0704625,0.09765625,396.20575428009033
21,0.10133125,0.10355625,0.10516249999999999,0.086625,0.11006875,0.10199375,0.10859999999999999,0.08624375000000001,0.09362500000000001,0.09741875,415.46977829933167
22,0.10309375,0.1017875,0.11124375,0.08710625,0.08800000000000001,0.10990625,0.058568749999999996,0.10194375000000001,0.09571875,0.11424374999999999,434.90592527389526
23,0.08794375,0.1056625,0.08096875,0.08945625,0.10755,0.08766875,0.0996625,0.1056,0.0956,0.11322499999999999,454.70175075531006
24,0.09875624999999999,0.13414375,0.08736875,0.10795624999999999,0.09439375,0.08777499999999999,0.1012375,0.10631875,0.09673125,0.08269375,474.9177680015564
25,0.10016249999999999,0.081225,0.09311875,0.10465624999999999,0.0979375,0.0921875,0.08954375,0.13643125,0.11788125,0.08111874999999999,495.24574995040894
26,0.10231249999999999,0.08856875,0.09323124999999999,0.09916874999999999,0.09719375,0.09741875,0.09538125000000001,0.122975,0.1118,0.09085000000000001,515.873779296875
27,0.10103125,0.0801,0.08718125,0.108225,0.1129375,0.09657500000000001,0.0961125,0.08881875,0.1020875,0.09623125,535.8657681941986
28,0.10608124999999999,0.10688125,0.10724375,0.07460625,0.115525,0.10238125000000001,0.1111125,0.08856875,0.0811375,0.10101874999999999,555.6737537384033
29,0.10340624999999999,0.09410625,0.10390625,0.08376875,0.11311875,0.09985625000000001,0.08856875,0.1047,0.10869374999999999,0.0939125,575.6537702083588
30,0.08938750000000001,0.10476250000000001,0.0949,0.09665625,0.09954375,0.08955624999999999,0.09756875000000001,0.11407500000000001,0.09688124999999999,0.11257500000000001,595.0337514877319
31,0.0996875,0.11033125,0.0969625,0.10626875,0.088475,0.10186875000000001,0.0987125,0.09954375,0.10883749999999999,0.0786,614.5457618236542
32,0.09356875,0.0916375,0.0890375,0.09581250000000001,0.1005,0.08353125,0.08203125,0.11635,0.11785,0.1054875,634.1899440288544
33,0.09335,0.08621875,0.10016875,0.11174374999999999,0.11495,0.10554375,0.1037125,0.07860625,0.08061875,0.09565,654.2937471866608
34,0.10356875,0.08387499999999999,0.09725,0.10510625,0.1065,0.098375,0.11388125,0.0978,0.08902499999999999,0.09852499999999999,673.6497519016266
35,0.07575,0.10906874999999999,0.09671875,0.09089375000000001,0.11361874999999999,0.11515625,0.07483125,0.10976875,0.0907875,0.11884375,693.9897623062134
36,0.09022500000000001,0.095625,0.09621874999999999,0.08780625,0.0837125,0.12174375,0.10693125,0.11140625,0.08703125,0.11748125,713.7297582626343
37,0.09404375,0.10952500000000001,0.09550625,0.08263125,0.08954375,0.08854374999999999,0.0972875,0.1081125,0.09554375,0.11274374999999999,733.7377495765686
38,0.11031875,0.0808625,0.11227499999999999,0.09533125,0.09415,0.09438750000000001,0.0946125,0.08504375,0.11606875,0.09588749999999999,753.1672546863556
39,0.09664375,0.1009,0.09091874999999999,0.1007125,0.09912499999999999,0.09147500000000001,0.09893750000000001,0.11236874999999999,0.11040625,0.0942625,772.6337666511536
40,0.094975,0.104075,0.11875625,0.10084375,0.11104375,0.09335,0.088875,0.09505625000000001,0.09493125,0.09175625,792.8140137195587
41,0.10705624999999999,0.1049125,0.07826875,0.058831249999999995,0.1159375,0.110075,0.114675,0.09178125,0.0988625,0.10351874999999999,812.68976354599
42,0.09811249999999999,0.09584374999999999,0.085475,0.08228125,0.12022500000000001,0.09504375,0.09739375,0.10289374999999999,0.10585625,0.09695000000000001,832.8817760944366
43,0.07644999999999999,0.10085625000000001,0.08824375,0.08996874999999999,0.11404375,0.12423125,0.0917125,0.1027125,0.085,0.10143750000000001,853.2577743530273
44,0.09856875000000001,0.1040625,0.10328125,0.09693125,0.08464375,0.06386875,0.0911375,0.10889375,0.11345625,0.12795,873.6657629013062
45,0.09699375,0.104975,0.104175,0.09395625,0.08626875,0.09026875000000001,0.10804375000000001,0.1043625,0.09561249999999999,0.1114625,894.0537574291229
46,0.08466875,0.11425,0.09095,0.10749375,0.11108124999999999,0.09534375,0.0908,0.125775,0.09623749999999999,0.1119875,914.7537755966187
47,0.10356875,0.07832499999999999,0.0892875,0.09733125,0.10095000000000001,0.08965,0.11588749999999999,0.107875,0.11823750000000001,0.08669375,934.8497631549835
48,0.107475,0.09020625,0.1191,0.10959374999999999,0.09256875,0.10103125,0.10803750000000001,0.09820625,0.08430624999999999,0.0844625,955.213751077652
49,0.11480625,0.08818125,0.07225625,0.07993125,0.12893125,0.11141875000000001,0.10693749999999999,0.09524374999999999,0.09610625,0.09840624999999999,974.8257648944855
50,0.10223750000000001,0.10289374999999999,0.09525625,0.0860375,0.10734375,0.09068749999999999,0.0882,0.10980000000000001,0.09215,0.10268125,995.0017535686493
51,0.09014375,0.10278124999999999,0.07278125,0.108575,0.07125625000000001,0.11033749999999999,0.08118125,0.10483124999999999,0.11635625,0.11313124999999999,1014.3377571105957
52,0.0971875,0.10310625,0.0991625,0.101775,0.10589375000000001,0.0817,0.09548125,0.10093125,0.0954375,0.11350625,1033.9937570095062
53,0.09086875,0.11189375,0.09847500000000001,0.08789374999999999,0.09184374999999999,0.10684374999999999,0.08755625,0.097375,0.09905,0.1167875,1054.373769044876
54,0.10216875,0.08669375,0.10505,0.1158375,0.0982625,0.10290625,0.098075,0.0687875,0.07098125,0.14403125,1075.0399904251099
55,0.1077625,0.0990875,0.10244999999999999,0.1039875,0.0926375,0.09378125000000001,0.09500625,0.0907875,0.08366250000000001,0.119975,1095.2617428302765
56,0.10725625000000001,0.080175,0.10195,0.12098125,0.0747375,0.0914125,0.11664374999999999,0.08835625,0.08833125000000001,0.10797499999999999,1115.997751235962
57,0.1094875,0.09836249999999999,0.13574375,0.07030625,0.10859375,0.10121875,0.1200375,0.09723124999999999,0.08556875,0.07005625,1136.253752708435
58,0.1189375,0.10218125,0.12145,0.0791,0.11011875,0.09879375,0.0917,0.0962,0.084,0.09428125,1156.122968673706
59,0.06811874999999999,0.09864375,0.08650000000000001,0.09950625,0.13355,0.1137125,0.09561875,0.09508124999999999,0.10075625,0.10399375,1176.0777559280396
60,0.0854375,0.098775,0.08975625000000001,0.08954375,0.0794,0.10818749999999999,0.093225,0.11385624999999999,0.11875,0.0933125,1196.5177536010742
61,0.08763125000000001,0.1264625,0.0874,0.096225,0.08,0.11413125,0.09444375,0.11344375,0.09068749999999999,0.08877499999999999,1216.7537882328033
62,0.09550625,0.0815625,0.10174375,0.10820625,0.10708125,0.1042,0.11599999999999999,0.07589375000000001,0.0799,0.12206875,1237.3537542819977
63,0.09410625,0.08261875,0.102625,0.1109,0.091275,0.0908875,0.106425,0.07778125,0.09508749999999999,0.12220625,1257.1537613868713
64,0.10816875,0.09771875,0.10090624999999999,0.117875,0.1016625,0.1045625,0.08616875,0.09215625,0.09735625,0.0862625,1276.6177637577057
65,0.10432499999999999,0.09521874999999999,0.1239625,0.07569375,0.10896875,0.1072625,0.1081125,0.0927625,0.09975625,0.08443125,1296.1417531967163
66,0.10273125,0.10955625,0.0886125,0.0987125,0.1171125,0.09581875000000001,0.09381875,0.1019625,0.09224375,0.08213125,1316.2377607822418
67,0.08576874999999999,0.07121875,0.0953,0.0972125,0.10170625,0.11774375,0.0930125,0.105625,0.1287375,0.10005000000000001,1335.917780160904
68,0.08739375,0.08474375,0.08341875,0.1040125,0.09073124999999999,0.0789625,0.10589375000000001,0.12241875,0.11860625000000001,0.09428125,1355.8897607326508
69,0.09490625,0.09015000000000001,0.09625,0.09931875,0.10293749999999999,0.100275,0.08930624999999999,0.122975,0.0899875,0.108925,1375.9457874298096
70,0.10154375,0.0783,0.11256875000000001,0.10045625,0.09871875,0.091625,0.09081875,0.07853125,0.10137499999999999,0.11868124999999999,1396.3817512989044
71,0.1038125,0.0887375,0.10833125,0.11698125,0.094725,0.10111875,0.0882625,0.0836875,0.09361875,0.09373749999999999,1416.481754541397
72,0.11354375,0.12579375,0.097125,0.0889375,0.1093125,0.10425625,0.0732875,0.1031125,0.08313124999999999,0.09741875,1435.7657535076141
73,0.11215625,0.11945625,0.07880625000000001,0.0967625,0.07995000000000001,0.12261875,0.08199999999999999,0.096825,0.09645,0.1044125,1455.3017687797546
74,0.102775,0.087875,0.1020125,0.0962,0.0776,0.1091,0.09043125,0.0923375,0.1165,0.0951625,1475.6537644863129
75,0.09505000000000001,0.10820625,0.10276249999999999,0.1067375,0.1086125,0.09565625000000001,0.101675,0.107325,0.069475,0.09599375,1495.2697772979736
76,0.09885,0.0981375,0.088325,0.1011,0.09815625,0.09634375,0.099375,0.10952500000000001,0.0828,0.10214375,1515.161758184433
77,0.09115000000000001,0.09406874999999999,0.09240625,0.12024375,0.09512499999999999,0.09510624999999999,0.1128375,0.09025625,0.0965375,0.10744999999999999,1534.9137678146362
78,0.09480625,0.10576875,0.1129125,0.06825,0.12193749999999999,0.10621874999999999,0.11725,0.09441875,0.09481875000000001,0.08108125,1555.16974568367


==> figs/single/target_20/comparison/each_record.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9
0,31.478907346725464,32.00031638145447,31.441409587860107,31.96331477165222,31.672959327697754,30.854138612747192,31.875762939453125,32.28161358833313,32.002670764923096,32.923264503479004
1,31.575164794921875,31.165048599243164,31.441409587860107,31.512293577194214,31.730537176132202,31.928931951522827,31.574170112609863,32.216790199279785,31.747615814208984,31.902753353118896
2,31.575164794921875,31.165048599243164,30.97565793991089,32.40424466133118,31.581096410751343,31.686593532562256,31.574170112609863,32.216790199279785,32.45158815383911,32.02795934677124
3,31.921029090881348,32.47634291648865,30.97565793991089,32.40424466133118,31.581096410751343,31.686593532562256,33.10089421272278,33.0462384223938,32.45158815383911,32.02795934677124
4,31.670791625976562,32.12456822395325,31.55610418319702,31.704540014266968,31.050490379333496,31.40661120414734,31.850074291229248,31.894636154174805,32.39086031913757,32.188780307769775
5,31.670791625976562,32.12456822395325,32.01180124282837,31.704540014266968,31.050490379333496,31.40661120414734,31.850074291229248,31.894636154174805,32.39086031913757,32.188780307769775
6,32.34416627883911,31.36771059036255,32.01180124282837,32.50026226043701,32.12665033340454,31.6762752532959,32.20431995391846,31.99775767326355,32.03391170501709,32.74630808830261
7,32.34416627883911,31.36771059036255,31.919151782989502,31.79409146308899,31.108309745788574,31.522480010986328,32.20431995391846,31.99775767326355,31.849291563034058,31.662070751190186
8,32.2500946521759,32.17440605163574,31.919151782989502,31.79409146308899,31.108309745788574,31.522480010986328,32.43762397766113,32.064533710479736,31.849291563034058,31.662070751190186
9,32.20209741592407,31.282369375228882,32.1749153137207,31.69823455810547,31.75049376487732,31.29116415977478,32.2577223777771,31.70853042602539,32.25913643836975,32.36075782775879
10,32.20209741592407,31.282369375228882,32.804558515548706,31.69823455810547,31.75049376487732,32.48647618293762,32.2577223777771,31.70853042602539,32.25913643836975,32.36075782775879
11,32.18521738052368,32.19601321220398,32.804558515548706,31.660887956619263,31.794202089309692,32.48647618293762,31.888832569122314,32.61401104927063,31.80897045135498,32.15920901298523
12,32.291600942611694,32.241560220718384,31.693375825881958,31.126484870910645,31.35683798789978,31.61214780807495,32.50908017158508,32.61401104927063,31.494542598724365,31.696433782577515
13,32.291600942611694,32.241560220718384,32.150930404663086,31.126484870910645,31.35683798789978,31.61214780807495,32.50908017158508,31.69392681121826,31.494542598724365,31.696433782577515
14,31.28932523727417,32.27260065078735,32.150930404663086,32.06228303909302,31.802379369735718,31.87146019935608,31.21245789527893,32.08686375617981,31.66078019142151,32.42580485343933
15,31.28932523727417,32.27260065078735,31.329822778701782,31.50791621208191,32.52004599571228,32.0633749961853,31.21245789527893,32.08686375617981,32.41064977645874,32.42580485343933
16,33.29462265968323,32.30438852310181,31.329822778701782,31.50791621208191,32.52004599571228,32.0633749961853,32.40975069999695,31.54745841026306,32.41064977645874,32.52609920501709
17,32.12943172454834,31.6172513961792,31.755016565322876,32.06073713302612,32.16905641555786,31.843352556228638,32.062870502471924,31.432427406311035,31.456909894943237,32.1908278465271
18,32.12943172454834,31.6172513961792,31.649680852890015,32.06073713302612,32.16905641555786,31.501564264297485,32.062870502471924,31.432427406311035,31.456909894943237,32.1908278465271
19,32.12608790397644,32.495182037353516,31.649680852890015,32.26671552658081,31.744771480560303,31.501564264297485,32.730180740356445,31.44342803955078,31.673917770385742,32.386399269104004
20,32.12608790397644,32.495182037353516,32.39524555206299,30.929850578308105,31.784823179244995,31.755467891693115,32.730180740356445,31.44342803955078,31.249349355697632,32.30691194534302
21,32.77189517021179,32.51282000541687,32.39524555206299,30.929850578308105,31.784823179244995,31.755467891693115,32.49814438819885,32.41592526435852,31.249349355697632,32.30691194534302
22,32.52000427246094,31.09002685546875,31.908515453338623,32.51245331764221,31.466004133224487,32.15974807739258,32.44483280181885,31.505228757858276,32.18356442451477,31.813655853271484
23,32.52000427246094,31.09002685546875,31.776522636413574,31.466458797454834,31.92982268333435,31.437355518341064,32.44483280181885,31.505228757858276,31.45899987220764,31.813655853271484
24,32.80614256858826,31.629367351531982,31.776522636413574,31.466458797454834,31.92982268333435,31.437355518341064,33.111881732940674,32.19636249542236,31.45899987220764,32.33444952964783
25,32.80614256858826,32.08426380157471,32.33888244628906,31.877492904663086,30.974889278411865,32.480130672454834,31.827555179595947,31.373267650604248,32.065457820892334,31.588637113571167
26,31.73804020881653,32.08426380157471,32.26676368713379,31.877492904663086,30.974889278411865,31.719160795211792,31.827555179595947,31.373267650604248,32.065457820892334,31.588637113571167
27,31.872875928878784,31.900320053100586,32.26676368713379,31.633780241012573,32.51042866706848,31.719160795211792,32.443020820617676,31.678365230560303,32.055750370025635,31.825761556625366
28,31.872875928878784,31.900320053100586,32.62483334541321,32.17418074607849,32.082287311553955,31.54684042930603,32.443020820617676,31.678365230560303,32.093130111694336,31.825761556625366
29,32.310702085494995,31.481637001037598,32.62483334541321,32.17418074607849,32.082287311553955,31.54684042930603,32.23733830451965,31.953341245651245,32.093130111694336,32.21940040588379
30,32.24463677406311,31.35918951034546,32.2193648815155,31.903233528137207,32.19497203826904,32.252763748168945,31.743659019470215,31.560261726379395,31.507476091384888,31.62732243537903
31,32.24463677406311,31.35918951034546,32.02223181724548,31.566930770874023,32.19497203826904,31.17867136001587,31.743659019470215,31.560261726379395,31.507476091384888,31.62732243537903
32,31.537487268447876,32.808250188827515,32.02223181724548,31.566930770874023,31.995747804641724,31.17867136001587,31.855891466140747,32.27911067008972,33.23458552360535,31.837722778320312
33,31.537487268447876,32.21612334251404,32.11853003501892,31.482117652893066,30.98359441757202,31.478792905807495,31.855891466140747,32.27911067008972,32.32903265953064,32.09606623649597
34,32.888205766677856,32.21612334251404,32.11853003501892,31.482117652893066,30.98359441757202,31.478792905807495,32.8417854309082,32.247430086135864,32.32903265953064,32.09606623649597
35,32.3835813999176,31.782793521881104,32.57423806190491,31.991661548614502,31.864670038223267,31.658743381500244,31.801961183547974,31.954160928726196,31.332163095474243,31.956618785858154
36,32.3835813999176,31.782793521881104,32.30884075164795,31.707767963409424,31.807064533233643,32.08393311500549,31.801961183547974,31.954160928726196,31.43087935447693,31.956618785858154
37,32.06506848335266,32.218207597732544,32.30884075164795,31.707767963409424,31.807064533233643,32.08393311500549,32.084649324417114,31.847482919692993,31.43087935447693,31.963186502456665
38,32.06506848335266,32.229177713394165,32.07605028152466,31.919328451156616,31.1402530670166,32.438148498535156,32.084649324417114,32.05699038505554,31.708123683929443,31.76571559906006
39,32.255403995513916,32.229177713394165,32.07605028152466,31.919328451156616,31.1402530670166,31.624531984329224,32.33946084976196,32.05699038505554,31.708123683929443,31.76571559906006
40,30.7811496257782,32.29214406013489,32.28395986557007,31.900649785995483,32.656999588012695,31.624531984329224,31.925060033798218,31.917457342147827,32.08453035354614,31.407509803771973
41,30.7811496257782,32.29214406013489,32.11936330795288,32.33385515213013,32.036986112594604,32.47442078590393,31.925060033798218,31.917457342147827,32.07954478263855,31.407509803771973
42,32.291730880737305,30.91710329055786,32.11936330795288,32.33385515213013,32.036986112594604,32.47442078590393,31.818918466567993,32.688557386398315,32.07954478263855,31.710113525390625
43,32.109968423843384,31.986655473709106,32.22190880775452,32.283958196640015,31.929455041885376,31.870267868041992,31.45134711265564,31.594953060150146,31.897744178771973,31.654194116592407
44,32.109968423843384,31.986655473709106,32.055163621902466,31.853439807891846,32.14839744567871,31.912177562713623,31.45134711265564,31.594953060150146,32.16133165359497,31.654194116592407
45,31.53766942024231,31.645896911621094,32.055163621902466,31.853439807891846,32.14839744567871,31.912177562713623,32.54808783531189,32.06643986701965,32.16133165359497,31.865297555923462
46,31.53766942024231,32.05061936378479,32.02540135383606,32.72526526451111,32.00884389877319,32.10707974433899,32.54808783531189,31.921619415283203,32.18854880332947,31.38713312149048
47,32.68893551826477,32.05061936378479,32.329936504364014,32.72526526451111,32.00884389877319,31.34621286392212,31.841376066207886,31.921619415283203,32.18854880332947,31.38713312149048
48,31.812888860702515,32.41835641860962,32.329936504364014,32.27972745895386,31.69148898124695,31.34621286392212,31.2321515083313,31.153071641921997,32.53404641151428,31.919150829315186
49,31.812888860702515,32.41835641860962,31.806392908096313,32.53359842300415,31.785749197006226,32.34471273422241,31.2321515083313,31.153071641921997,32.175005197525024,31.299659729003906
50,31.95347309112549,32.22044134140015,31.806392908096313,32.53359842300415,31.785749197006226,32.34471273422241,31.78822135925293,32.0901985168457,32.175005197525024,31.299659729003906
51,31.487767219543457,31.92733359336853,31.048184871673584,31.653075218200684,31.667972803115845,32.333627700805664,32.56770849227905,31.76402258872986,32.49609708786011,31.93505024909973
52,31.487767219543457,31.92733359336853,31.833694219589233,31.873478412628174,32.205992460250854,31.60312843322754,32.56770849227905,31.76402258872986,32.49609708786011,31.93505024909973
53,31.86827850341797,31.44509792327881,31.833694219589233,31.873478412628174,32.205992460250854,31.60312843322754,31.783729791641235,32.38424563407898,32.45980477333069,31.882341861724854
54,31.86827850341797,32.3660523891449,31.85568594932556,32.04938292503357,31.82955765724182,31.886646270751953,31.783729791641235,32.457805156707764,31.83052921295166,31.276182889938354
55,31.824135303497314,32.3660523891449,32.350706577301025,32.04938292503357,31.82955765724182,31.69716191291809,32.573617935180664,32.457805156707764,31.83052921295166,31.276182889938354
56,31.599843740463257,32.41306829452515,32.350706577301025,31.983760356903076,31.54526996612549,31.69716191291809,32.408451557159424,32.03879761695862,32.96003603935242,30.762728214263916
57,31.599843740463257,32.41306829452515,31.518542051315308,31.655102252960205,32.69474172592163,31.574733018875122,32.408451557159424,32.03879761695862,31.93796396255493,31.7302303314209
58,32.28301477432251,31.785823822021484,31.518542051315308,31.655102252960205,32.69474172592163,31.574733018875122,32.39373064041138,32.06120848655701,31.93796396255493,31.7302303314209
59,31.52797245979309,32.14878845214844,31.48487877845764,32.05714249610901,31.869096517562866,31.258625268936157,31.891695737838745,32.07582426071167,32.53828573226929,32.13581848144531
60,31.52797245979309,32.14878845214844,31.38958764076233,31.286097288131714,31.170897006988525,31.68643593788147,31.891695737838745,32.07582426071167,32.53828573226929,32.13581848144531
61,31.954540967941284,32.58130645751953,31.38958764076233,31.286097288131714,31.170897006988525,31.68643593788147,31.711678504943848,32.870705366134644,32.43124437332153,32.12578105926514
62,31.954540967941284,31.915571689605713,31.930834770202637,32.133248805999756,32.22611594200134,32.821104764938354,31.711678504943848,31.479836463928223,32.37267231941223,31.59003233909607
63,31.21087098121643,31.915571689605713,32.18296980857849,32.133248805999756,32.22611594200134,31.994216203689575,32.25912570953369,31.479836463928223,32.37267231941223,31.59003233909607
64,32.731377363204956,32.43537735939026,32.18296980857849,31.437642097473145,31.650425672531128,31.994216203689575,31.33879518508911,32.10455513000488,31.576921224594116,32.387914419174194
65,32.731377363204956,32.43537735939026,31.6099112033844,31.69887924194336,31.751880407333374,31.723078727722168,31.33879518508911,32.10455513000488,31.576921224594116,31.53279757499695
66,32.24880862236023,32.55259990692139,31.6099112033844,31.69887924194336,31.751880407333374,31.723078727722168,31.429226398468018,31.553189039230347,31.89271903038025,31.53279757499695
67,31.453099250793457,31.578678846359253,32.355807065963745,31.73823118209839,33.13535141944885,32.78927159309387,31.686072826385498,31.533520460128784,31.21460795402527,31.825721502304077
68,31.453099250793457,31.578678846359253,32.109596967697144,32.221243143081665,33.13535141944885,31.434852600097656,31.686072826385498,31.533520460128784,31.21460795402527,31.825721502304077
69,31.819501638412476,32.701369285583496,32.109596967697144,32.221243143081665,32.75055265426636,31.434852600097656,31.441681146621704,31.707252025604248,32.114333391189575,31.84590220451355
70,31.819501638412476,32.701369285583496,31.87399172782898,32.07597351074219,31.683218479156494,32.15543007850647,31.441681146621704,31.708415269851685,31.808608055114746,31.56062364578247
71,32.119221687316895,32.348827838897705,31.87399172782898,32.07597351074219,31.683218479156494,32.15543007850647,31.87492561340332,31.708415269851685,31.808608055114746,31.56062364578247
72,31.247419357299805,32.32304644584656,32.28432631492615,31.90729832649231,32.56573152542114,32.79574537277222,31.43720316886902,31.938401222229004,31.38102102279663,32.687570333480835
73,31.247419357299805,32.32304644584656,32.23260045051575,32.083391427993774,32.14234209060669,31.762558698654175,31.43720316886902,31.938401222229004,31.38102102279663,31.06387734413147
74,31.82101082801819,31.96907353401184,32.23260045051575,32.083391427993774,32.14234209060669,31.762558698654175,32.41924715042114,31.35837745666504,32.65389657020569,31.06387734413147
75,31.82101082801819,31.96907353401184,31.13823366165161,31.948777198791504,32.152923345565796,32.11991596221924,32.41924715042114,31.670685052871704,30.96406579017639,32.54614615440369
76,31.678897380828857,31.988916873931885,32.666220903396606,31.948777198791504,32.152923345565796,32.24695706367493,32.035229206085205,31.670685052871704,30.96406579017639,32.54614615440369
77,32.315648317337036,31.694542407989502,32.666220903396606,32.823349952697754,32.46042490005493,32.24695706367493,31.493719577789307,32.231724977493286,31.99485683441162,31.40850329399109
78,32.315648317337036,31.694542407989502,32.09287452697754,31.55941367149353,31.436842918395996,31.83421564102173,31.493719577789307,32.231724977493286,31.24111533164978,31.456889629364014


==> figs/single/target_20/gap50/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.10018750000000001,,,,,,,,,,1.6689300537109375e-06
1,0.023787500000000003,,,,,,,,,,12.385958194732666
2,0.79318125,,,,,,,,,,24.37036442756653
3,0.8687874999999999,,,,,,,,,,36.49495553970337
4,0.7242624999999999,,0.04019375,,,,,,,,48.51414966583252
5,0.63351875,,0.048475000000000004,,,,,,,,61.44736051559448
6,0.62870625,,0.0634625,,,,,,,,74.26216173171997
7,0.46995,,0.23979375,,,,,,,,87.35120129585266
8,0.43230625000000006,,0.44424375,0.03204375,,,,,,,100.72507286071777
9,0.2574625,,0.56618125,0.03214375,,,,,,,115.67236471176147
10,0.34424374999999996,,0.37939375,0.0623625,,,,,,,130.67816829681396
11,0.29336249999999997,,0.34266874999999997,0.06384375,0.0819625,,,,,,144.41416549682617
12,0.3067125,,0.3198625,0.2399625,0.03289375,,,,,,160.54616594314575
13,0.26949375,,0.3351125,0.2959375,0.0629,,,,,,176.3021755218506
14,0.25160625,,0.226025,0.20340624999999998,0.06285,,,,,,192.31524276733398
15,0.23788125000000002,,0.2102375,0.19658124999999999,0.28078125,0.027981250000000003,,,,,207.9463291168213
16,0.22830625000000002,,0.23430625,0.2022375,0.176675,0.06306874999999999,,,,,224.62217044830322
17,0.19301875,,0.17361875000000002,0.19125,0.19283124999999998,0.06361875,,,,,241.8748655319214
18,0.18774375,,0.1577,0.166275,0.1797375,0.24485625,0.032487499999999996,,,,258.2581853866577
19,0.18184375,,0.1446125,0.18170625,0.18920625000000002,0.20955625,0.06253125,,,,276.3549573421478
20,0.177625,,0.13785,0.16622499999999998,0.16144999999999998,0.19889375,0.062725,0.0618625,,,294.7221703529358
21,0.16589375,,0.14274375,0.17522500000000002,0.1572625,0.1695125,0.10808125,0.06284375,,,317.69816994667053
22,0.1567375,,0.13383124999999998,0.16533124999999999,0.15664375,0.1577875,0.14264374999999999,0.06291875,,,337.522230386734
23,0.11875,,0.13043125,0.1478625,0.14838125,0.1464625,0.10660625,0.1572875,0.0329625,,357.62218713760376
24,0.13608125,,0.1523625,0.1307875,0.10309375,0.0953625,0.13726875,0.170625,0.057,,379.87818360328674
25,0.1162125,,0.1114125,0.13843125,0.11379375,0.1120875,0.141175,0.10806874999999999,0.11700625,0.030606249999999998,401.3261671066284
26,0.10801875000000001,,0.1125375,0.11441875,0.10535625,0.13893750000000002,0.11551249999999999,0.11585625000000001,0.12781874999999998,0.051125,424.5581648349762
27,0.11031875,0.06116875,0.09545624999999999,0.12077500000000001,0.09961249999999999,0.113475,0.09912499999999999,0.08657500000000001,0.0813875,0.1187875,448.2541835308075
28,0.09740625,0.05998125,0.117625,0.097175,0.091675,0.11344375,0.11041875,0.0924375,0.0953,0.0918375,473.0261986255646
29,0.10586875,0.11977499999999999,0.0917625,0.10825625,0.08468125,0.10659375,0.09856875000000001,0.0796875,0.1059375,0.09433125,498.6461865901947
30,0.09833125000000001,0.0783,0.08820625,0.1059125,0.09369999999999999,0.06773125,0.107775,0.09028125,0.09847500000000001,0.14481249999999998,525.3421804904938
31,0.09950625,0.11273125,0.10443125,0.06155625,0.1097875,0.11269375,0.103325,0.101875,0.08833125000000001,0.09895,552.610184431076
32,0.0905375,0.1169125,0.0775125,0.09443125000000001,0.12174375,0.1103125,0.09965624999999999,0.09094374999999999,0.06598124999999999,0.10035625,578.5101869106293
33,0.10815625000000001,0.10129375,0.09765625,0.10402499999999999,0.09551875000000001,0.096475,0.08973750000000001,0.107575,0.08886250000000001,0.10246875,605.7221949100494
34,0.10073750000000001,0.10366875,0.09229375,0.10615000000000001,0.08691874999999999,0.08755,0.09234375,0.09966875,0.104525,0.09756875000000001,631.7461755275726
35,0.10828125,0.0918125,0.0966625,0.102975,0.09935625,0.0966875,0.09912499999999999,0.10060000000000001,0.09548125,0.1040875,658.8941731452942
36,0.10758125,0.08776875,0.09699375,0.10491875,0.10090624999999999,0.06788125,0.10487500000000001,0.106275,0.09678125,0.099025,685.8022048473358
37,0.07701875,0.10488125,0.11001250000000001,0.11024374999999999,0.10581875,0.0991875,0.08855,0.11131875000000001,0.08045624999999999,0.10525000000000001,712.614177942276
38,0.08412499999999999,0.1221375,0.09754375,0.09428750000000001,0.10510625,0.09449375,0.10193125,0.08615,0.09865,0.1007125,739.1862199306488
39,0.08245,0.1047,0.09774374999999999,0.10095000000000001,0.108025,0.0996875,0.0786,0.10078749999999999,0.08946875,0.11150625,766.3821830749512
40,0.09708125000000001,0.09253125000000001,0.10339999999999999,0.09158125,0.0813625,0.10475,0.09563125,0.09708750000000001,0.11321875,0.0966375,793.0622155666351
41,0.07945624999999999,0.09780625000000001,0.10644375,0.10467499999999999,0.10884375,0.0721125,0.09916874999999999,0.09797499999999999,0.09895625000000001,0.1063,819.5581953525543
42,0.10485,0.1055125,0.08836875,0.09809375,0.10598750000000001,0.1111375,0.09928750000000001,0.0969625,0.08576874999999999,0.1021625,846.5461916923523
43,0.08778124999999999,0.10561875000000001,0.09845625,0.10321875,0.10296875,0.11783125,0.10265625,0.09250625,0.08300625,0.09558125,873.3702523708344
44,0.11030625000000001,0.1009125,0.09815625,0.10266875,0.08426249999999999,0.1101,0.0749875,0.1047125,0.09046875,0.1008,900.1101970672607
45,0.09034375,0.10719374999999999,0.0999625,0.09748125,0.09385624999999999,0.11885,0.08903124999999999,0.09773749999999999,0.08628125,0.11264374999999999,926.5182137489319
46,0.1114625,0.11421875,0.09505000000000001,0.09821875000000001,0.097525,0.10035,0.0939625,0.09950625,0.09730625,0.08233125,953.6061916351318
47,0.0941875,0.11339375,0.10185000000000001,0.10122500000000001,0.09573124999999999,0.09773749999999999,0.08984375,0.0892375,0.09014375,0.1123125,980.9981789588928
48,0.108525,0.10288125000000001,0.10435,0.10488125,0.10183125,0.10213124999999999,0.0730125,0.10711874999999998,0.07443125,0.11983125,1007.7981858253479
49,0.11335625,0.11083125,0.07064375,0.11009375,0.0999,0.093675,0.11088749999999999,0.08068125,0.1011875,0.1015,1034.95019364357
50,0.10143750000000001,0.10173125000000001,0.1117625,0.10884375,0.1015,0.0928875,0.0968,0.107275,0.089125,0.09036875,1061.734186410904
51,0.10653750000000001,0.1072625,0.10136250000000001,0.11374375,0.0981625,0.09591250000000001,0.10646875,0.09335,0.0982375,0.07033125,1087.8221695423126
52,0.10550000000000001,0.09469375,0.09690625000000001,0.10298125000000001,0.09501875,0.0883875,0.10161875000000001,0.11172499999999999,0.0971,0.09759375,1114.458211183548
53,0.10539375,0.110625,0.1065,0.1086875,0.09209375,0.07456875,0.09768750000000001,0.09757500000000001,0.10454375,0.090375,1141.2781825065613
54,0.08823125,0.1101625,0.10237500000000001,0.0995125,0.09948125,0.09919375000000001,0.105675,0.11077500000000001,0.0870625,0.09276875000000001,1167.8502261638641
55,0.09798125,0.10608124999999999,0.111825,0.10226874999999999,0.09999375,0.08955,0.09940625,0.07919999999999999,0.10095625,0.091425,1194.578351020813
56,0.1025,0.10063124999999999,0.07768749999999999,0.088225,0.10550000000000001,0.114175,0.09388125,0.09779375,0.10389374999999999,0.104075,1221.6581890583038
57,0.10054375,0.09432499999999999,0.10431875,0.104125,0.09241875000000001,0.1008375,0.08900625,0.09849999999999999,0.10648125,0.10591875,1247.9781920909882
58,0.12625625,0.09633125,0.11458750000000001,0.104725,0.09911875,0.076375,0.09699375,0.08978125,0.0962625,0.093025,1274.010177373886
59,0.09261875,0.09308125,0.10033125,0.11301875,0.09985625000000001,0.09726875,0.08830624999999999,0.096125,0.10324375,0.11104375,1300.4021770954132
60,0.1024375,0.08584375,0.1144,0.11051875000000001,0.09182499999999999,0.1053375,0.09226875,0.09246874999999999,0.09830625,0.0984125,1327.5221738815308
61,0.08231875000000001,0.097025,0.10103125,0.0981625,0.10395625000000001,0.09631875000000001,0.09893750000000001,0.09826874999999999,0.10664375,0.112925,1354.318217754364
62,0.0988125,0.09663125,0.10640000000000001,0.10886875,0.088275,0.107625,0.098275,0.09879375,0.100275,0.09070625,1380.6781787872314
63,0.11544375000000001,0.076975,0.11546875,0.08723750000000001,0.10195625,0.09964375,0.09583125,0.10166874999999999,0.091575,0.11081875000000001,1407.7141728401184
64,0.10073750000000001,0.09776875,0.095825,0.10615625,0.096125,0.11593125,0.09315,0.10304375,0.09083125,0.09403750000000001,1434.3341689109802
65,0.10552500000000001,0.100075,0.1024625,0.09458125,0.1027375,0.0980125,0.095775,0.0940625,0.0987875,0.104275,1461.0141921043396
66,0.10253125,0.0888875,0.10479374999999999,0.10374375000000001,0.10280625,0.10548125000000001,0.08946875,0.1015,0.09771875,0.09908125,1488.3822209835052
67,0.11157500000000001,0.09976875,0.10690625000000001,0.10679999999999999,0.07174375000000001,0.0967125,0.08468125,0.0979875,0.1082375,0.1041,1515.2461845874786
68,0.10856875,0.08769375,0.1025625,0.10035625,0.097225,0.10374375000000001,0.09095,0.09271875,0.0933125,0.11199375,1541.3901827335358


==> figs/single/target_20/gap50/each_record.csv <==
,test3,test8,test10,test9,test2,test1,test5,test4,test6,test7
0,0.0,0.0,0.0,0.0,0.0,5.819934129714966,0.0,0.0,0.0,0.0
1,0.0,0.0,0.0,0.0,0.0,6.026732683181763,0.0,0.0,0.0,0.0
2,0.0,0.0,0.0,0.0,0.0,6.915615558624268,0.0,0.0,0.0,0.0
3,0.0,0.0,0.0,0.0,0.0,8.002783536911009,0.0,0.0,0.0,0.0
4,0.0,0.0,0.0,0.0,7.87515926361084,7.905531644821168,0.0,0.0,0.0,0.0
5,0.0,0.0,0.0,0.0,8.036374568939209,8.211814641952515,0.0,0.0,0.0,0.0
6,0.0,0.0,0.0,0.0,9.706642627716064,10.156629800796507,0.0,0.0,0.0,0.0
7,13.39530324935913,0.0,0.0,0.0,10.755918979644775,11.092230319976807,0.0,0.0,0.0,0.0
8,10.695759296417236,0.0,0.0,0.0,11.130303859710693,11.636966466903687,0.0,0.0,0.0,0.0
9,11.022319078445435,0.0,0.0,0.0,12.477868556976318,11.96127462387085,0.0,0.0,0.0,0.0
10,14.970547676086426,0.0,0.0,0.0,14.148838520050047,14.101203680038452,0.0,0.0,0.0,0.0
11,16.352053165435787,0.0,0.0,0.0,14.503334283828735,14.304952144622805,0.0,12.653454065322876,0.0,0.0
12,16.41213846206665,0.0,0.0,0.0,14.740327596664429,14.493905067443848,0.0,13.395232677459715,0.0,0.0
13,17.1760835647583,0.0,0.0,0.0,18.754212617874146,16.18078637123108,0.0,16.249368906021118,0.0,0.0
14,19.194247245788574,0.0,0.0,0.0,20.739933729171753,17.94716453552246,14.566434621810913,17.7621066570282,0.0,0.0
15,18.99561333656311,0.0,0.0,0.0,21.038827657699585,18.04638934135437,15.208768606185913,18.169950962066647,0.0,0.0
16,20.417689085006714,0.0,0.0,0.0,23.134172201156613,19.589444398880005,19.309023141860962,20.35833859443665,22.02226686477661,0.0
17,20.822702646255493,0.0,0.0,0.0,23.134172201156613,20.987581491470337,20.46693444252014,21.253727436065677,19.04833149909973,0.0
18,21.57339859008789,0.0,0.0,0.0,23.575007915496826,21.85255217552185,22.381865978240967,22.60468053817749,21.785139560699463,0.0
19,24.1342716217041,0.0,0.0,0.0,25.25552845001221,23.776841402053837,24.240383863449093,24.29280161857605,21.785139560699463,26.43023705482483
20,25.476736068725586,0.0,0.0,0.0,24.07975006103516,24.425150871276852,25.91611886024475,26.41021132469177,24.29331350326538,22.579759359359738
21,27.43799614906311,30.193846225738525,0.0,0.0,27.14396548271179,26.99052762985229,25.91611886024475,26.41021132469177,27.51156711578369,26.38107371330261
22,28.35855388641357,26.73387050628662,0.0,0.0,27.730486631393433,28.416771173477173,27.19624924659729,28.13105416297913,28.155932903289795,27.48415756225586
23,28.35855388641357,26.73387050628662,0.0,33.611271381378174,30.482878923416138,30.218363285064697,29.204338550567627,33.49838995933533,29.92089080810547,27.48415756225586
24,30.6859872341156,29.354322910308838,0.0,33.611271381378174,30.482878923416138,30.218363285064697,29.601404428482056,33.304596185684204,31.76028943061829,31.15767407417297
25,31.965515613555908,32.0797278881073,34.559104919433594,29.67239189147949,31.19275164604187,31.378995180130005,32.166841745376594,32.645095825195305,31.76028943061829,33.29008722305298
26,32.442775964736946,33.10285878181457,34.559104919433594,31.104323148727413,33.45941662788391,31.82606053352356,32.01580476760864,32.645095825195305,32.18416404724121,33.71145510673523
27,31.05876636505127,35.88630127906799,30.947338342666626,31.76629066467285,32.433812141418464,33.392189025878906,32.01580476760864,31.72555685043335,32.53094744682312,33.607815027236946
28,31.5705304145813,35.88630127906799,30.69777107238769,32.32660913467407,32.464648962020874,32.725833177566535,31.7904052734375,31.471835613250732,32.33037233352661,33.607815027236946
29,31.5705304145813,34.607835531234734,30.893702030181885,32.878368854522705,33.51484084129333,32.725833177566535,31.77546238899231,33.74221396446228,35.573986530303955,33.102969884872444
30,30.56259226799011,32.65909957885742,32.126076698303216,32.878368854522705,33.51484084129333,31.45447325706482,30.863520860672,33.90579867362976,35.573986530303955,31.52997732162476
31,30.93274426460266,32.453102588653564,32.706024169921875,33.05307555198669,32.324087858200066,32.65618681907654,32.41124033927917,33.90579867362976,35.199513673782356,31.48325562477112
32,31.838958263397217,32.25565934181213,32.706024169921875,33.1124198436737,31.48623561859131,31.81969857215881,33.52864122390747,31.39296650886536,33.051131010055535,32.063645124435425
33,30.957141399383545,32.25565934181213,32.664461612701416,31.325880289077762,31.19258213043213,37.48844122886658,33.52864122390747,31.49659919738769,31.43472456932068,30.973072290420532
34,31.257696390151978,34.1744384765625,32.468374967575066,32.02801489830017,31.228482961654663,37.48844122886658,33.515766620635986,31.091899156570435,31.854093074798584,30.973072290420532
35,31.257696390151978,33.85825228691101,32.67260408401489,32.02801489830017,31.540575981140137,35.73513174057007,32.963165283203125,30.281192302703857,31.854093074798584,32.198603630065925
36,32.09273672103882,32.063936233520515,33.63797259330749,31.631812334060672,31.540575981140137,33.22405934333801,32.51090097427368,31.887526512146,34.17496871948242,31.407528400421143
37,32.02822971343994,32.014296293258674,33.63797259330749,31.73406314849853,32.044594287872314,33.091222763061516,31.69043636322021,31.887526512146,33.628114223480225,31.69467306137085
38,32.10365605354309,32.014296293258674,33.638552904129035,30.859199047088623,32.57931423187256,32.36471176147461,31.69043636322021,32.838722944259644,31.408972024917606,32.88712286949158
39,33.19476199150085,33.341479539871216,32.22729468345642,31.23148775100708,33.399487495422356,32.36471176147461,31.454882383346558,33.10692667961121,32.25111293792725,32.65734648704529
40,32.480725288391106,32.284366846084595,32.22049903869629,31.605819940567017,33.24558877944946,31.882407903671265,31.865800857543945,32.073843002319336,32.25111293792725,32.65734648704529
41,32.480725288391106,31.368916511535645,31.27676367759705,31.63960218429565,33.24558877944946,30.790259599685672,29.9556303024292,31.563318014144894,35.3406662940979,33.071388244628906
42,32.037546396255486,31.81579566001892,31.08755373954773,31.63960218429565,32.53353452682495,31.01909351348877,30.477565050125122,31.38550567626953,35.48095941543579,33.164687395095825
43,32.46114826202393,31.530544757843018,31.08755373954773,31.011317253112797,33.430222272872925,31.860188961029053,30.505929470062256,31.38550567626953,35.403472900390625,33.356041669845574
44,32.25166392326355,31.530544757843018,31.00182914733887,32.4969413280487,32.04847764968872,31.142850160598755,32.52031373977661,32.100786209106445,33.169223546981804,32.69706654548645
45,31.26288199424744,32.213048219680786,31.97555923461914,33.86747717857361,30.816322088241574,30.913161277771,32.52031373977661,32.600133657455444,33.169223546981804,32.69706654548645
46,31.24842929840088,33.133828163146966,31.63310670852661,33.85992956161499,30.83040952682495,30.913161277771,33.771455764770515,33.003002405166626,32.047218322753906,31.64757323265076
47,31.24842929840088,32.442853212356574,32.02701640129089,33.85992956161499,30.83040952682495,31.0131516456604,32.92828297615051,33.004204034805305,32.36440944671631,31.56781935691833
48,31.072021007537842,32.099490880966194,31.581501960754395,34.021727561950684,31.06892943382263,31.25424432754517,33.377095937728875,33.004204034805305,32.13273429870605,31.69449877738953
49,31.412540435791016,32.52259469032288,31.581501960754395,34.421162605285645,30.52507495880127,31.102980136871338,33.578442096710205,32.61098480224609,31.955326557159424,31.058987140655518
50,31.275559425354004,32.52259469032288,31.900226354599,34.24442338943481,30.71040844917297,31.89564776420593,33.578442096710205,32.94935345649719,31.955326557159424,31.46865177154541
51,31.447887420654297,33.21443653106689,32.6406831741333,34.24442338943481,31.26997184753418,31.29691028594971,33.720892190933235,33.063633918762214,32.23541307449341,31.46865177154541
52,31.261935949325558,32.90698957443237,33.28486371040344,34.085154294967644,30.41755962371826,31.29691028594971,31.99280047416687,32.6233549118042,33.61805772781372,32.58100533485413
53,30.95417308807373,32.49965786933899,33.942325353622444,30.92079758644104,30.626189708709717,29.76986384391785,31.60533905029297,32.6233549118042,34.61552047729492,33.86788058280945
54,30.95417308807373,32.90173101425171,33.942325353622444,31.6436607837677,30.626189708709717,29.902410984039307,31.73731255531311,32.34042501449585,34.775606393814094,33.668404579162605
55,30.8554162979126,32.90173101425171,34.32798910140991,30.975979089736942,30.218414545059204,30.365262031555176,31.439579486846924,32.458619832992554,34.775606393814094,33.896098375320435
56,30.582594394683838,32.804197311401374,34.369229555130005,31.26710629463196,29.860352039337158,30.79320740699768,31.439579486846924,32.53879451751709,34.357499361038215,33.896098375320435
57,30.93695569038391,32.62404584884644,33.856810569763184,31.228909254074093,29.68490767478943,30.41085934638977,31.877546548843387,32.435306787490845,34.49764204025269,33.69655585289001
58,31.276196479797363,32.67915368080139,34.019204139709466,31.228909254074093,30.38870739936829,29.909372329711914,31.20835781097412,32.646051168441765,34.470916509628296,33.826617002487176
59,31.64531922340393,32.31590247154236,34.019204139709466,31.314334392547607,30.012803792953488,30.38936448097229,31.3010847568512,32.646051168441765,34.470916509628296,33.73144769668579
60,31.137157201766968,32.31590247154236,34.342873334884644,31.345692873001102,30.48015880584717,30.38936448097229,31.646461009979248,33.15831446647644,34.63253903388977,33.599074602127075
61,31.137157201766968,32.50888109207153,33.48555493354797,31.647251844406128,30.73681664466858,29.81763219833374,31.003309488296512,32.37924313545227,34.404253244400024,33.599074602127075
62,30.821890592575073,32.666334867477424,33.60462546348572,31.46889328956604,30.73681664466858,30.37294268608093,31.003309488296512,32.524941205978394,34.295894384384155,33.695500135421746
63,31.21382737159729,32.47863531112671,33.60462546348572,30.672792673110962,30.76490068435669,29.64872741699219,31.85212731361389,33.01335978507996,34.295894384384155,33.70031952857971


==> figs/single/target_20/same_time/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.07999375,0.10210625000000001,0.101675,0.1085,0.105375,0.09900625,0.10726875,0.10073125,0.09834375,0.09270625,4.0531158447265625e-06
1,0.07846875,0.10873125,0.103675,0.1089625,0.100975,0.0858375,0.11115,0.10300625000000001,0.08401249999999999,0.098775,20.080163717269897
2,0.08613749999999999,0.1098875,0.10955625,0.08501875,0.10938750000000001,0.09973125,0.08729374999999999,0.1122375,0.11140625,0.08555624999999999,40.067628145217896
3,0.108525,0.0972125,0.086175,0.10488125,0.0982625,0.11508125,0.10136250000000001,0.09088125,0.08928124999999999,0.10033125,59.99201512336731
4,0.11331875,0.0878125,0.09505000000000001,0.11574374999999999,0.09145625,0.09453125,0.10135625,0.09637499999999999,0.085175,0.08990000000000001,79.9400417804718
5,0.11039375,0.08897500000000001,0.09789999999999999,0.1089875,0.09265000000000001,0.1040625,0.10280625,0.09780625000000001,0.0868625,0.10661875,99.3560426235199
6,0.10216875,0.11045624999999999,0.1223,0.10178124999999999,0.10993125,0.10034375000000001,0.1104625,0.07181875,0.0732625,0.0960125,119.03202199935913
7,0.08446875000000001,0.11138125,0.10725625000000001,0.0703375,0.1096375,0.10020625000000001,0.10290625,0.08685000000000001,0.09290625000000001,0.10608124999999999,138.0360128879547
8,0.088575,0.11003125000000001,0.09669375000000001,0.09369999999999999,0.09339375,0.09554375,0.1071875,0.09965624999999999,0.09535624999999999,0.09214375000000001,157.64802384376526
9,0.10581875,0.0867,0.093825,0.10723125,0.07641875,0.1131,0.10346875000000001,0.1042,0.10474375,0.09438125,177.40402579307556
10,0.08825,0.10134375000000001,0.10208125000000001,0.094675,0.09076875,0.10154375,0.117325,0.10784375,0.09719375,0.09769375,197.44401931762695
11,0.11028125,0.08778124999999999,0.1057625,0.10543125,0.0851375,0.08826874999999999,0.10334375,0.080225,0.10508125,0.10241875,217.59201669692993
12,0.11243125,0.0971,0.09773749999999999,0.09518125,0.08042500000000001,0.09226875,0.101325,0.098825,0.10071875000000001,0.10206875,237.09199833869934
13,0.10455624999999999,0.09540625,0.0998125,0.0872625,0.09535624999999999,0.1066375,0.1003875,0.10375625,0.1033375,0.098675,256.56002163887024
14,0.1103,0.0819875,0.08428125,0.08056875,0.11660625,0.11914374999999999,0.105125,0.1045125,0.0958625,0.09234999999999999,275.84800386428833
15,0.06781875,0.0981625,0.09821875000000001,0.0924,0.1052625,0.1137875,0.09980625,0.10888125,0.1029875,0.1027125,295.91999888420105
16,0.10990625,0.09263125,0.091675,0.08299374999999999,0.08455625,0.108925,0.09288125000000001,0.104175,0.09633749999999999,0.10293749999999999,315.9280128479004
17,0.098575,0.10775,0.10810625,0.09788125,0.08564999999999999,0.1087875,0.09290625000000001,0.08205625,0.11301875,0.10163125,335.2280271053314
18,0.09907500000000001,0.10742499999999999,0.10195,0.101675,0.08752499999999999,0.10306875,0.08511250000000001,0.0898,0.10864375000000001,0.11268125,355.2520272731781
19,0.09366250000000001,0.10568125,0.09934375,0.0838125,0.09665625,0.11003125000000001,0.09630625,0.08879374999999999,0.11311875,0.110225,375.2440092563629
20,0.08788125000000001,0.10935625,0.09965624999999999,0.09285625,0.09755625,0.11451874999999999,0.09421875,0.08574375,0.109625,0.1045625,394.460022687912
21,0.1006375,0.10549375,0.0913875,0.09581875000000001,0.10696875,0.0887875,0.08715624999999999,0.08761250000000001,0.103275,0.1054,413.32401418685913
22,0.10851875,0.060706249999999996,0.078475,0.085775,0.06809375000000001,0.12158125,0.0829125,0.07752500000000001,0.08689375,0.0698375,433.2960228919983
23,0.091725,0.10221875000000001,0.10533125,0.10654999999999999,0.10295625,0.07389375000000001,0.10605625,0.08848125,0.1156375,0.09828125,452.7480251789093
24,0.09974375,0.09955625,0.10005000000000001,0.09049375,0.10141249999999999,0.1026875,0.10389374999999999,0.100525,0.09651875,0.094275,473.0920088291168
25,0.10238749999999999,0.10404999999999999,0.09988125,0.11115625,0.10165625,0.09624375,0.0995875,0.082175,0.09619375,0.10235,493.2320055961609
26,0.1007,0.10039375,0.09393750000000001,0.1012625,0.09919375000000001,0.0889625,0.10096875000000001,0.09444375,0.10541874999999999,0.10760624999999999,512.7520196437836
27,0.09390625,0.10676875000000001,0.1033125,0.10190625,0.07743125000000001,0.10193125,0.10401875000000001,0.09154375,0.10653750000000001,0.10838125,532.2120344638824
28,0.06819375,0.105475,0.10355625,0.10189375,0.09985,0.1130875,0.10503125,0.09408125,0.10323750000000001,0.1027375,552.22802734375
29,0.09234375,0.10651875000000001,0.10871874999999999,0.10554375,0.0940125,0.08945625,0.10418749999999999,0.0944125,0.10933125,0.0930625,571.3720374107361
30,0.09123125,0.09421875,0.11439375,0.1051125,0.099275,0.09396874999999999,0.1068625,0.08629375,0.1058625,0.09801875,590.4480059146881
31,0.1056625,0.09686249999999999,0.11483125,0.08772500000000001,0.08898125,0.10591875,0.09473124999999999,0.09224375,0.0987625,0.09574999999999999,609.6080133914948
32,0.08105000000000001,0.09110625,0.08094375,0.07248125,0.08271250000000001,0.1038125,0.0818,0.08145625000000001,0.08869999999999999,0.0654,629.2920315265656
33,0.09693125,0.11003125000000001,0.08696875,0.11115625,0.09988125,0.10653125,0.09615,0.09564375,0.09944375000000001,0.090375,649.0480589866638
34,0.09241250000000001,0.10356249999999999,0.10926875000000001,0.10718125,0.10719374999999999,0.068025,0.10856249999999999,0.10032500000000001,0.100825,0.09775,669.2280042171478
35,0.10460625,0.11036875,0.09880000000000001,0.10175000000000001,0.08775625,0.09429375000000001,0.10501875,0.0995875,0.0969375,0.08934375,689.5760159492493
36,0.09334375,0.1089375,0.09355000000000001,0.10743124999999999,0.1010375,0.0901125,0.10463125,0.0942375,0.10035625,0.10193125,708.9960241317749
37,0.10733124999999999,0.10675625,0.108225,0.0771375,0.11206875,0.10744375,0.09241250000000001,0.076425,0.11674375,0.0911875,728.0880043506622
38,0.1053375,0.10428124999999999,0.1094375,0.10122500000000001,0.10775,0.10758125,0.08532500000000001,0.0964875,0.0794375,0.096175,747.5040221214294
39,0.1131625,0.10695,0.10624375000000001,0.10854375,0.091975,0.07866875000000001,0.10570625,0.0928,0.0924625,0.09743125,767.3920106887817
40,0.10038125,0.099875,0.11350625,0.10088124999999999,0.08793125,0.09545,0.10413750000000001,0.09380625000000001,0.0979375,0.096275,786.8320310115814
41,0.09749375,0.08838125,0.1177375,0.10115,0.09755625,0.0898875,0.09909375000000001,0.10108125,0.10770625,0.08693125,806.56001496315
42,0.10383749999999999,0.10905,0.11120625,0.10024374999999999,0.0950125,0.10521875,0.07515625,0.0862125,0.11205625,0.09471875,825.7800316810608
43,0.10015625,0.11289375,0.10231249999999999,0.096125,0.10106875,0.09783125,0.09419375,0.09213125,0.09550625,0.0964,845.8880121707916
44,0.10098750000000001,0.11026875,0.08066875,0.0892625,0.10318125,0.0991375,0.10135625,0.10348750000000001,0.10409375000000001,0.1005375,865.652013540268
45,0.10746874999999999,0.1101625,0.09548125,0.08486250000000001,0.10891875000000001,0.10400000000000001,0.097175,0.09138125000000001,0.1087125,0.0909375,885.1480541229248
46,0.08442500000000001,0.0872875,0.1016625,0.10235,0.118275,0.09914999999999999,0.10906874999999999,0.10190625,0.0936375,0.09530625000000001,904.8960161209106
47,0.1048,0.10418125,0.107125,0.11033749999999999,0.0979375,0.09556250000000001,0.0806,0.089225,0.10350625000000001,0.10185000000000001,924.3400092124939
48,0.106725,0.10848125,0.09873124999999999,0.09849375,0.099525,0.10164999999999999,0.09065625000000001,0.0969,0.0967125,0.099025,944.3960103988647


==> figs/single/target_20/same_time/each_record.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9
0,30.624776124954224,34.49229645729065,34.585216999053955,29.0507652759552,34.52547645568848,33.67138910293579,34.3797402381897,34.397934436798096,34.09984350204468,34.710915088653564
1,31.100573539733887,31.787092208862305,31.27849507331848,31.552273750305176,32.01300525665283,31.135921239852905,31.359082460403442,31.488451957702637,31.663917064666748,31.535616159439087
2,31.815967798233032,31.787092208862305,31.27849507331848,32.21245503425598,32.01300525665283,31.135921239852905,31.359082460403442,31.488451957702637,31.663917064666748,31.535616159439087
3,31.815967798233032,32.32496428489685,31.715712308883667,32.21245503425598,32.61477828025818,31.800227880477905,32.476972579956055,32.68807077407837,32.14915752410889,32.296382904052734
4,30.999678373336792,31.264851808547974,32.81458067893982,30.942538738250732,32.61477828025818,31.13134741783142,30.83074188232422,32.68807077407837,32.14915752410889,32.296382904052734
5,30.999678373336792,31.264851808547974,32.81458067893982,31.024502992630005,31.465378761291504,31.13134741783142,30.83074188232422,33.66872715950012,34.83749580383301,30.79899311065674
6,31.189127206802368,31.67240333557129,32.461962938308716,31.024502992630005,32.16037154197693,31.652758836746216,30.925992250442505,33.423903465270996,33.89348554611206,31.60250997543335
7,31.740379810333252,31.67240333557129,32.461962938308716,33.68869924545288,32.16037154197693,31.652758836746216,30.925992250442505,33.423903465270996,33.89348554611206,31.60250997543335
8,31.740379810333252,31.27516770362854,30.99614953994751,33.68869924545288,31.148175477981567,31.713075399398804,31.0814106464386,33.60525131225586,31.305660247802734,33.001805543899536
9,32.17187857627869,31.329098224639893,31.352659702301025,33.18204855918884,31.205866813659668,31.888790369033813,30.97850728034973,33.60525131225586,31.305660247802734,33.001805543899536
10,30.467944383621216,31.329098224639893,31.352659702301025,31.89947271347046,31.205866813659668,31.888790369033813,30.97850728034973,32.98152256011963,32.1161322593689,32.93764400482178
11,30.467944383621216,31.94939374923706,31.31436562538147,31.89947271347046,31.416456937789917,32.04118585586548,31.544479608535767,31.817896366119385,31.8623366355896,32.12076997756958
12,31.35724186897278,31.94939374923706,31.31436562538147,31.174997568130493,31.416456937789917,32.04118585586548,32.081109046936035,31.817896366119385,31.8623366355896,32.12076997756958
13,31.35724186897278,32.92334222793579,32.425865650177,31.174997568130493,31.566162824630737,32.35448431968689,32.081109046936035,31.76402235031128,32.345927715301514,32.35586214065552
14,31.23910117149353,32.75697994232178,32.13620615005493,35.321712017059326,30.95004415512085,30.178592920303345,32.04881930351257,31.76402235031128,30.75390386581421,30.50619912147522
15,30.40374755859375,32.75697994232178,32.13620615005493,35.321712017059326,30.95004415512085,30.178592920303345,32.04881930351257,31.331835985183716,30.75390386581421,30.50619912147522
16,30.40374755859375,32.82290315628052,32.44670367240906,36.72189998626709,31.73989748954773,30.482301473617554,32.40261101722717,31.79747986793518,30.889037370681763,30.964200258255005
17,31.071259021759033,31.155554056167603,32.44670367240906,34.166645526885986,31.73989748954773,30.44070553779602,33.23317885398865,31.79747986793518,30.889037370681763,30.964200258255005
18,31.365483045578003,31.155554056167603,31.70389676094055,34.166645526885986,32.223809480667114,30.44070553779602,33.23317885398865,36.10291767120361,30.205604553222656,31.034404516220093
19,31.365483045578003,30.4710373878479,30.910297870635986,33.84850549697876,31.76270842552185,30.24316430091858,32.72980713844299,36.10291767120361,30.059643268585205,30.17552924156189
20,31.13600254058838,30.4710373878479,30.910297870635986,33.84850549697876,31.76270842552185,29.395217895507812,32.72980713844299,36.37062072753906,30.059643268585205,30.17552924156189
21,31.13600254058838,30.792101621627808,31.29810380935669,33.64955735206604,31.756697416305542,29.395217895507812,33.08769869804382,36.37062072753906,30.741952419281006,30.87953805923462
22,31.538633823394775,31.40047001838684,31.481984615325928,33.64955735206604,31.7658588886261,30.205975770950317,33.08769869804382,36.229621171951294,30.76971459388733,31.395426034927368
23,31.891740560531616,31.40047001838684,31.481984615325928,32.83246970176697,31.7658588886261,30.477715015411377,34.195263385772705,36.229621171951294,30.76971459388733,31.395426034927368
24,31.891740560531616,31.409157514572144,30.123311042785645,30.56183886528015,32.3115234375,30.477715015411377,31.85837960243225,34.97151017189026,31.610076427459717,31.966115474700928
25,32.25828742980957,31.259050846099854,30.421403646469116,30.56183886528015,32.3115234375,30.483870267868042,31.85837960243225,34.05264759063721,31.190310955047607,31.966115474700928
26,32.25828742980957,31.259050846099854,30.421403646469116,30.823418617248535,32.51825737953186,30.483870267868042,32.00244355201721,34.05264759063721,31.190310955047607,32.319847106933594
27,32.381920337677,31.515465259552002,30.19298243522644,31.709784507751465,32.68111562728882,30.170469045639038,31.81814479827881,33.81730651855469,30.531416654586792,31.947879552841187
28,32.64644455909729,31.515465259552002,30.19298243522644,31.709784507751465,32.68111562728882,30.329959630966187,31.81814479827881,33.81730651855469,30.531416654586792,31.947879552841187
29,32.64644455909729,31.32589101791382,31.09321689605713,31.032543897628784,32.69246816635132,30.329959630966187,31.64259648323059,34.046605587005615,30.80697250366211,32.30520176887512
30,32.774511098861694,31.230204820632935,30.34077525138855,31.032543897628784,32.69246816635132,30.021724462509155,31.64259648323059,34.046605587005615,30.945392370224,32.30520176887512
31,32.774511098861694,31.230204820632935,30.34077525138855,31.531601667404175,33.17116951942444,30.539139986038208,31.22838068008423,34.1669225692749,30.945392370224,32.45744514465332
32,33.11377549171448,31.75909924507141,30.99910569190979,31.728434085845947,33.17116951942444,30.539139986038208,32.64416241645813,34.48106145858765,31.62340211868286,32.56955599784851
33,32.05071187019348,31.75909924507141,30.7619206905365,31.728434085845947,32.78701949119568,30.81777787208557,32.64416241645813,34.48106145858765,31.34822130203247,32.56955599784851
34,32.05071187019348,31.483342170715332,30.7619206905365,31.1707706451416,31.037878036499023,31.814648151397705,32.209128618240356,32.30228042602539,31.34822130203247,33.597718954086304
35,31.891077041625977,31.702261209487915,30.670462131500244,31.1707706451416,31.037878036499023,31.814648151397705,32.209128618240356,32.30228042602539,31.420602083206177,33.597718954086304
36,30.887083292007446,31.702261209487915,30.666541576385498,31.82650399208069,31.278855800628662,31.757776021957397,32.08579444885254,32.33419346809387,31.420602083206177,32.91997027397156
37,30.887083292007446,31.336571216583252,30.666541576385498,31.494672536849976,30.817731618881226,31.757776021957397,31.6629855632782,32.565370082855225,31.96808171272278,32.865265130996704
38,31.062379837036133,30.785470247268677,30.32083797454834,31.494672536849976,30.817731618881226,32.1396906375885,31.6629855632782,32.565370082855225,31.531288862228394,32.865265130996704
39,31.062379837036133,30.785470247268677,30.32083797454834,31.756715297698975,31.447662830352783,31.96712589263916,31.924468278884888,32.42995285987854,31.531288862228394,32.82302379608154
40,32.01319861412048,30.73664927482605,30.232736587524414,30.792961835861206,31.447662830352783,31.96712589263916,31.924468278884888,32.42995285987854,31.687270641326904,32.82302379608154
41,31.362833738327026,30.73664927482605,30.556480169296265,30.792961835861206,31.179996252059937,32.16674304008484,32.1331512928009,33.178597927093506,31.687270641326904,33.49109601974487
42,31.362833738327026,31.67328667640686,30.556480169296265,31.564335584640503,31.2020320892334,32.16674304008484,32.08653950691223,32.241169929504395,31.31805729866028,33.49109601974487
43,31.52421474456787,31.020042896270752,30.578553199768066,31.564335584640503,31.2020320892334,31.734306812286377,32.08653950691223,32.241169929504395,30.85384774208069,33.290749311447144
44,31.52421474456787,31.020042896270752,30.510806560516357,31.55221915245056,31.574676990509033,31.564338207244873,32.29599666595459,32.943235874176025,30.85384774208069,33.01790428161621
45,31.60970115661621,30.485056400299072,30.510806560516357,30.916656255722046,31.15935730934143,31.564338207244873,32.29599666595459,32.943235874176025,31.514243841171265,33.01790428161621
46,30.966824769973755,30.91259479522705,30.5204496383667,30.916656255722046,31.15935730934143,32.00453591346741,32.50122594833374,33.109307289123535,30.96973943710327,33.30183720588684
47,30.966824769973755,30.91259479522705,30.486268997192383,31.02773404121399,31.616684436798096,32.00453591346741,32.0846631526947,32.67611241340637,30.96973943710327,33.30183720588684
48,31.791284561157227,31.069352865219116,30.486268997192383,31.234915733337402,31.616684436798096,31.769503831863403,32.0846631526947,32.67611241340637,31.52895498275757,32.86203646659851


==> figs/single/target_40/comparison/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.11035624999999999,0.10646875,0.09609375,0.10985625,0.07266875,0.09591250000000001,0.07050625,0.1137875,0.10237500000000001,0.11444375000000001,2.86102294921875e-06
1,0.11459375,0.0990875,0.09975625,0.1048,0.10066875,0.09901875,0.09117499999999999,0.08421875,0.09721875,0.10331875,19.80539035797119
2,0.07588125,0.10053125,0.09910624999999999,0.10865625,0.1017,0.11945,0.08518125,0.08970625,0.1091625,0.08499375,39.538533449172974
3,0.08675000000000001,0.11261875,0.10431875,0.1224375,0.09484999999999999,0.1015875,0.08918749999999999,0.09285,0.10634375,0.0873625,59.022326707839966
4,0.112775,0.09508749999999999,0.09736874999999999,0.080375,0.10376250000000001,0.11479374999999999,0.09289375,0.09789999999999999,0.0849125,0.09185625,79.16235852241516
5,0.10741875000000001,0.09405,0.1020125,0.10022500000000001,0.099225,0.08994999999999999,0.11741875,0.09554375,0.09645625000000001,0.0972125,98.73033666610718
6,0.1040625,0.084,0.10386250000000001,0.08598125,0.11875625,0.085625,0.10808125,0.10223750000000001,0.0971,0.10515625,118.15831756591797
7,0.10193125,0.09455,0.09938124999999999,0.10613125,0.09470625,0.09884375000000001,0.09292500000000001,0.0734625,0.09394375,0.121,138.52233362197876
8,0.118675,0.08796875,0.10194375000000001,0.0919,0.0940625,0.09989375,0.08111874999999999,0.0860375,0.11178125,0.1214375,157.99434423446655
9,0.09929375,0.10617499999999999,0.095775,0.1065625,0.08503125,0.1117,0.09568125,0.09915625,0.07490625,0.095075,177.9823305606842
10,0.10090624999999999,0.0787375,0.11926875,0.12710625,0.10765000000000001,0.07870625,0.10404999999999999,0.10140625,0.07894999999999999,0.09816875,197.89033889770508
11,0.09445,0.07619375,0.0978875,0.11576874999999999,0.09946875000000001,0.087875,0.1000375,0.09500625,0.10630625,0.08686875000000001,218.2063491344452
12,0.09983125,0.09359375,0.11925000000000001,0.09848124999999999,0.0975375,0.0880375,0.101325,0.10405625,0.09569375000000001,0.09891875,238.58250617980957
13,0.11556875,0.0986125,0.08366875,0.08544375,0.1123125,0.09616875,0.10636875,0.117425,0.08770625000000001,0.09327500000000001,258.87435722351074
14,0.10341875,0.10080625,0.08959375,0.08765625,0.1069875,0.08891249999999999,0.1065625,0.08838125,0.09126875,0.11149374999999999,278.9503366947174
15,0.09923125000000001,0.1100625,0.0988375,0.09808125000000001,0.09310625,0.12284375,0.075725,0.08369375,0.1265375,0.0708125,298.4223346710205
16,0.10846249999999999,0.11039375,0.09370625,0.10552500000000001,0.09075625000000001,0.10554375,0.0853875,0.08036875,0.10078125,0.10018750000000001,318.1663444042206
17,0.0859375,0.12120625,0.10064999999999999,0.11163125000000002,0.09914999999999999,0.11033749999999999,0.092875,0.09949999999999999,0.07829375,0.09800625,338.02235651016235
18,0.09963749999999999,0.0649125,0.11518750000000001,0.11696875000000001,0.09891875,0.07818125000000001,0.11421250000000001,0.10949999999999999,0.08418125,0.11280625000000001,357.8663296699524
19,0.09063750000000001,0.09118124999999999,0.10560625,0.08581875,0.1026,0.09299375,0.0930875,0.11895625000000001,0.095375,0.09683749999999999,377.94233894348145
20,0.08118125,0.09008749999999999,0.11703749999999999,0.10588125,0.09625,0.0818875,0.106675,0.11771875,0.10179375,0.09494375,397.59433126449585
21,0.1235,0.10464999999999999,0.08584375,0.08227499999999999,0.068325,0.09779375,0.1162625,0.09849375,0.10492499999999999,0.11375,417.6063287258148
22,0.10725625000000001,0.09488125,0.1009625,0.10608124999999999,0.09366875000000001,0.09556875,0.10066875,0.092575,0.10461875,0.09648125,436.8463337421417
23,0.0999625,0.11203125,0.0932375,0.1064125,0.093125,0.10456875,0.11068125000000001,0.09355000000000001,0.08869375,0.09509375,456.6383538246155
24,0.09116875,0.1163125,0.09643750000000001,0.11045624999999999,0.08976875,0.0761375,0.0969125,0.10481249999999999,0.08796875,0.1073625,476.1583445072174
25,0.09789375,0.0849625,0.10275000000000001,0.10975,0.0938625,0.08470625,0.09405625000000001,0.10676875000000001,0.093425,0.0991125,496.2503447532654
26,0.1082875,0.07781875,0.12389375,0.0811125,0.09234375,0.10138125,0.10113749999999999,0.10978125,0.10555624999999999,0.09532500000000001,515.8023281097412
27,0.1092625,0.09261875,0.11355,0.08731875,0.110025,0.0962,0.08845,0.1098125,0.10326874999999999,0.08837500000000001,535.9903380870819
28,0.0712125,0.09970000000000001,0.083225,0.09678125,0.10485625000000001,0.1048,0.14025,0.08125,0.1176,0.09274374999999999,555.6223337650299
29,0.0888875,0.1079875,0.09551875000000001,0.10189999999999999,0.08215624999999999,0.10276249999999999,0.07506875,0.09820000000000001,0.11825,0.10205625,575.9623355865479
30,0.09505625000000001,0.1259875,0.09801875,0.10024374999999999,0.10325625000000001,0.10729375,0.09309374999999999,0.09765,0.08330625,0.09074375,596.0703258514404
31,0.09575625,0.12395625,0.09369999999999999,0.106225,0.10009375000000001,0.1091375,0.10254374999999999,0.08893124999999999,0.081,0.09925,615.7383489608765
32,0.08475625,0.11661250000000001,0.1028125,0.1046375,0.094075,0.08318125,0.10969374999999999,0.09015625,0.0824625,0.10455624999999999,635.6903395652771
33,0.0920625,0.09963125,0.110725,0.08521875,0.107275,0.0872875,0.10245625,0.10592499999999999,0.08809375,0.112925,655.1343331336975
34,0.10908125,0.0975625,0.07673125,0.08889375,0.11380625,0.08773125,0.11654999999999999,0.1055875,0.09165625000000001,0.10056875,675.0383727550507
35,0.08645,0.08181250000000001,0.0827,0.09530625000000001,0.12093125,0.09215,0.0988875,0.10318125,0.10540625,0.08836875,695.2183275222778
36,0.08273125,0.10048125000000001,0.10375,0.1025375,0.1086125,0.104275,0.09390625,0.08140625,0.12559375,0.092875,715.566328048706
37,0.08845,0.11400625,0.10289374999999999,0.09593125000000001,0.0961125,0.1134125,0.09515000000000001,0.08486874999999999,0.08301875,0.10609375,734.6663398742676
38,0.08919375,0.10435,0.1033,0.10108125,0.09126875,0.1309,0.08666874999999999,0.0901375,0.07919999999999999,0.094475,754.3143382072449
39,0.1046625,0.059699999999999996,0.1136875,0.12498125,0.1067125,0.0802375,0.10465624999999999,0.10304375,0.087875,0.10600625000000001,773.7383279800415
40,0.10491875,0.0907875,0.09321875,0.09138125000000001,0.11418125,0.09033125,0.10114375,0.12429375000000001,0.09826874999999999,0.08331250000000001,793.9983282089233
41,0.11054375,0.10456875,0.09293124999999999,0.0923875,0.1078125,0.09553750000000001,0.10719374999999999,0.08249375,0.10500625,0.0969,813.5063245296478
42,0.1209125,0.10890625,0.084175,0.08408125,0.09279375,0.096125,0.0972375,0.09545,0.1097875,0.08522500000000001,832.8663339614868
43,0.09297499999999999,0.0973,0.09376250000000001,0.09768750000000001,0.09258749999999999,0.09929375,0.07518125,0.0874875,0.12489375000000001,0.1102375,853.0423295497894
44,0.09506875000000001,0.12300625,0.10655625,0.12265000000000001,0.0987125,0.0754625,0.09670625,0.10716250000000001,0.07225,0.0955125,872.6265246868134
45,0.09369999999999999,0.1134875,0.09803750000000001,0.0998625,0.095175,0.1000875,0.10006875000000001,0.09578125,0.08895625000000001,0.10678125,892.9223396778107
46,0.109825,0.08902499999999999,0.1042125,0.105825,0.09386875,0.1056,0.10095625,0.10688125,0.09266875000000001,0.08575625,912.4543306827545
47,0.094025,0.08671250000000001,0.085175,0.10275625,0.095875,0.10223125,0.11046875,0.10156875,0.09845000000000001,0.0985375,931.8703463077545
48,0.0928,0.08800000000000001,0.10215,0.09258125,0.10185625,0.11029375,0.0932375,0.09799374999999999,0.0907375,0.1023625,951.854339838028
49,0.0757,0.10355625,0.103825,0.100275,0.0975,0.11088749999999999,0.1215625,0.08459375,0.10485,0.0943,971.7223327159882
50,0.09503125000000001,0.09626875,0.09963749999999999,0.08984375,0.0766125,0.12761875,0.08405,0.09305625,0.1249,0.10800000000000001,991.766359090805
51,0.09561875,0.10069375000000001,0.11727499999999999,0.11011875,0.0998625,0.09409375,0.07725625,0.08813125,0.08131875000000001,0.11445625,1011.390319108963
52,0.10694375,0.1049125,0.08181250000000001,0.0716375,0.0982625,0.1020625,0.10470625,0.111775,0.09214375000000001,0.12168749999999999,1030.594369649887
53,0.1025,0.086175,0.0883625,0.09310625,0.10088124999999999,0.09643125,0.0916375,0.1243,0.08721875000000001,0.107125,1050.8543450832367
54,0.088875,0.10079375,0.09984375,0.09341875,0.11345000000000001,0.09459374999999999,0.11567500000000001,0.0864625,0.10349375,0.09783125,1070.410343170166
55,0.11956875,0.09526249999999999,0.10178124999999999,0.09411875,0.08056250000000001,0.09621249999999999,0.10764375,0.09870625000000001,0.10723125,0.09141875000000001,1090.0377662181854
56,0.0913875,0.09591875,0.09870625000000001,0.1018375,0.07791875,0.1067375,0.11225625,0.09088125,0.11466875,0.08456875,1110.2663362026215
57,0.08891249999999999,0.1123375,0.095725,0.107325,0.09855625,0.144975,0.09168124999999999,0.10146875,0.06041875,0.09365,1129.66632771492
58,0.09896875,0.10194375000000001,0.084375,0.11784375000000001,0.0936125,0.08248749999999999,0.0941875,0.10803750000000001,0.08374375,0.103675,1149.9263355731964
59,0.0981625,0.12286875,0.09325,0.09185625,0.094475,0.08588749999999999,0.09285625,0.1039875,0.0873,0.122325,1169.6303460597992
60,0.08836875,0.06999375,0.09457499999999999,0.09303750000000001,0.12811875,0.08871875,0.0855375,0.10420625,0.10175625,0.119275,1189.9827427864075
61,0.10026875,0.1005,0.09930624999999998,0.0946125,0.10025624999999999,0.10154375,0.09978125,0.08544375,0.1005,0.09646874999999999,1210.246336221695
62,0.0879125,0.10371875,0.10530625,0.095575,0.11074999999999999,0.116425,0.10398125,0.0842375,0.0998,0.08515,1229.9423434734344
63,0.12119999999999999,0.097325,0.10370625,0.08805624999999999,0.06154375,0.10121875,0.11185625,0.09855,0.09301875000000001,0.09637499999999999,1250.2223324775696
64,0.08981875,0.102425,0.11175625,0.09925,0.10469374999999999,0.10564375,0.1156375,0.09364375000000001,0.07968125,0.09323124999999999,1270.4263405799866
65,0.10626250000000001,0.109875,0.07745625,0.10610625000000001,0.09469375,0.07734375,0.10237500000000001,0.10299375,0.08638125,0.1081125,1290.098323583603
66,0.084725,0.11662499999999999,0.1059125,0.1003125,0.08845625,0.1067,0.10245625,0.10081875,0.0884625,0.10021875,1310.3383486270905
67,0.11174374999999999,0.10946875,0.10125624999999999,0.08568125,0.09413125000000001,0.0926125,0.09393750000000001,0.10379374999999999,0.08994999999999999,0.1140875,1330.09033203125
68,0.09960000000000001,0.08825,0.09699999999999999,0.10170625,0.089725,0.087825,0.09928750000000001,0.106725,0.09628125000000001,0.10971875,1349.802324771881
69,0.113725,0.09695000000000001,0.10359375,0.08396875,0.10350625000000001,0.09133125,0.1004125,0.10204375,0.094025,0.09914999999999999,1369.2783410549164
70,0.07895625,0.09678750000000001,0.114025,0.09243124999999999,0.0978,0.09533125,0.10553125,0.09383124999999999,0.11664999999999999,0.090025,1389.022348165512
71,0.09180624999999999,0.09,0.09629375,0.091725,0.08448750000000001,0.10749375,0.10793124999999999,0.0892875,0.11211874999999999,0.10383749999999999,1409.41832113266
72,0.08629375,0.09200625000000001,0.10826875,0.10219375,0.10013125,0.10702500000000001,0.1100625,0.09960000000000001,0.08921875,0.10058125000000001,1429.9223515987396
73,0.10045,0.11379375,0.07429999999999999,0.13275625,0.1027375,0.0765125,0.09845000000000001,0.10391249999999999,0.08439999999999999,0.11148125,1450.035287618637
74,0.09881875000000001,0.11486874999999999,0.0912375,0.12231249999999999,0.09147500000000001,0.1014625,0.0847125,0.11125,0.08616875,0.09858750000000001,1470.6063692569733
75,0.11055,0.11537499999999999,0.0918375,0.08225625,0.08986875,0.10413125000000001,0.09350625000000001,0.10640625,0.086925,0.094975,1490.7023463249207
76,0.10466875,0.07900625,0.09360625,0.09753125000000001,0.101975,0.09026875000000001,0.10476875,0.1239875,0.1091125,0.09573124999999999,1510.9103343486786
77,0.1263125,0.0939625,0.10035,0.08915,0.08650624999999999,0.10175000000000001,0.09491875,0.0986125,0.09009375,0.1119,1530.7863373756409
78,0.09015000000000001,0.10151875,0.10106875,0.09530625000000001,0.11804375,0.1025625,0.08945,0.1047125,0.098375,0.0922625,1551.0063393115997


==> figs/single/target_40/comparison/each_record.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9
0,31.87565016746521,31.75508713722229,31.67198944091797,31.74960494041443,31.677074432373047,31.75084352493286,31.440678358078003,31.908348560333252,31.093372106552124,31.1911883354187
1,32.02870464324951,31.13856863975525,31.67198944091797,30.75411295890808,31.677074432373047,31.75084352493286,31.440678358078003,31.611591339111328,30.829535961151123,31.234987497329712
2,31.96019172668457,31.380919218063354,32.31536269187927,32.148879528045654,31.962214469909668,32.44328713417053,31.293317794799805,32.49466919898987,31.41256332397461,31.76720118522644
3,31.96019172668457,31.380919218063354,32.31536269187927,32.148879528045654,31.962214469909668,32.44328713417053,31.327277183532715,32.49466919898987,31.41256332397461,31.76720118522644
4,31.76974630355835,32.28202533721924,32.02464699745178,31.308378219604492,32.223227739334106,32.12805366516113,31.327277183532715,30.537296772003174,32.087132930755615,31.69004225730896
5,31.76974630355835,32.28202533721924,31.944098711013794,31.131561517715454,32.21484923362732,32.06671333312988,31.449039697647095,30.537296772003174,32.087132930755615,31.69004225730896
6,31.704920768737793,31.841655015945435,31.944098711013794,31.131561517715454,32.21484923362732,32.06671333312988,31.449039697647095,32.23170471191406,32.110016107559204,32.79320812225342
7,31.69581437110901,31.276538848876953,30.957237243652344,31.874890327453613,31.343579292297363,32.7059211730957,31.874452352523804,32.123979568481445,31.93593740463257,31.172364950180054
8,31.69581437110901,31.276538848876953,31.46755599975586,31.874890327453613,31.0614116191864,32.7059211730957,31.696779489517212,32.123979568481445,31.93593740463257,31.172364950180054
9,32.16627335548401,32.00680446624756,31.46755599975586,31.758371829986572,31.0614116191864,32.54527258872986,31.696779489517212,31.272907972335815,31.777801513671875,32.182305335998535
10,32.05063271522522,32.633883237838745,31.30636501312256,31.75760245323181,31.684244871139526,32.26992654800415,31.43425178527832,32.18336462974548,31.78873562812805,31.719985246658325
11,32.05063271522522,32.633883237838745,31.30636501312256,31.75760245323181,31.084784507751465,32.26992654800415,31.036122798919678,32.18336462974548,31.78873562812805,31.719985246658325
12,32.421014070510864,31.763594388961792,31.589508295059204,31.647077798843384,31.084784507751465,32.0220992565155,31.036122798919678,32.11671710014343,31.765816688537598,32.33486294746399
13,32.421014070510864,31.763594388961792,31.18563437461853,31.615820169448853,31.58356547355652,32.1183226108551,31.999191761016846,32.11671710014343,31.765816688537598,32.33486294746399
14,31.218363761901855,31.235974311828613,31.18563437461853,31.615820169448853,31.58356547355652,32.1183226108551,31.999191761016846,33.05139446258545,31.299509048461914,32.259692430496216
15,32.138548374176025,31.802537441253662,31.25208616256714,31.519838333129883,32.58310294151306,31.350682258605957,32.395853757858276,31.816138982772827,31.822412729263306,31.989845991134644
16,32.138548374176025,31.802537441253662,31.542381048202515,31.519838333129883,31.81933569908142,31.350682258605957,31.725653886795044,31.816138982772827,31.822412729263306,31.989845991134644
17,31.363824129104614,31.95893931388855,31.542381048202515,31.387185096740723,31.81933569908142,31.67608880996704,31.725653886795044,31.80163836479187,32.2769033908844,32.24609160423279
18,31.363824129104614,31.25841236114502,31.809190034866333,32.23707556724548,31.643015384674072,31.66022801399231,31.78959560394287,31.80163836479187,32.2769033908844,32.24609160423279
19,32.01489043235779,31.25841236114502,31.809190034866333,32.23707556724548,31.643015384674072,31.66022801399231,31.78959560394287,31.722561836242676,31.78769278526306,32.17869329452515
20,31.942946195602417,32.140625,31.564738035202026,31.963319301605225,31.927836418151855,31.87929606437683,32.33040237426758,32.356948137283325,32.32104468345642,30.802774906158447
21,31.942946195602417,32.140625,31.94908380508423,31.316022872924805,31.75702738761902,31.87929606437683,31.385883808135986,32.356948137283325,32.32104468345642,30.802774906158447
22,31.51434564590454,31.40272283554077,31.94908380508423,31.316022872924805,31.75702738761902,32.141592264175415,31.385883808135986,31.550355672836304,32.319857358932495,32.43569254875183
23,32.79380536079407,31.599254608154297,32.17071843147278,31.547289848327637,31.748037099838257,31.48730754852295,31.77922034263611,31.547436952590942,32.123682737350464,32.43569254875183
24,32.79380536079407,31.599254608154297,31.671233654022217,31.547289848327637,31.991811990737915,31.48730754852295,31.31681251525879,31.547436952590942,32.123682737350464,31.671733140945435
25,32.38766002655029,31.689828872680664,31.671233654022217,31.424493551254272,31.991811990737915,31.91411018371582,31.31681251525879,31.547841787338257,32.56729507446289,32.36831212043762
26,32.38766002655029,31.608922958374023,31.369702100753784,31.56205725669861,31.346393823623657,30.682047605514526,32.09622645378113,31.547841787338257,32.56729507446289,32.36831212043762
27,31.626803398132324,31.608922958374023,31.369702100753784,31.56205725669861,31.346393823623657,30.682047605514526,32.09622645378113,31.668140411376953,31.289489269256592,32.553690910339355
28,32.066413164138794,32.52415943145752,31.299801349639893,31.766213417053223,32.269346952438354,32.127270460128784,31.942039489746094,31.728893280029297,31.437106132507324,32.01078176498413
29,32.066413164138794,32.52415943145752,31.711457014083862,31.914633750915527,32.17506194114685,32.127270460128784,31.45228338241577,31.728893280029297,31.437106132507324,32.01078176498413
30,32.22608304023743,31.70277762413025,31.711457014083862,31.914633750915527,32.17506194114685,31.667619705200195,31.45228338241577,31.420722246170044,31.536762714385986,32.03511071205139
31,32.22608304023743,31.612784147262573,31.640262842178345,32.56369876861572,31.29594898223877,31.55211877822876,32.33335304260254,31.420722246170044,31.536762714385986,32.03511071205139
32,31.10788607597351,31.612784147262573,31.640262842178345,32.56369876861572,31.29594898223877,31.55211877822876,31.565073251724243,32.56237983703613,31.973453044891357,31.40684747695923
33,31.96988868713379,31.63008761405945,32.59381675720215,31.961138010025024,31.674464225769043,31.74943733215332,31.565073251724243,32.20299577713013,31.568393230438232,31.686904191970825
34,31.96988868713379,31.63008761405945,32.74497413635254,30.984310626983643,31.424389600753784,31.977473974227905,31.819307565689087,32.20299577713013,31.568393230438232,31.686904191970825
35,31.988882780075073,31.812037229537964,32.74497413635254,30.984310626983643,31.424389600753784,31.977473974227905,31.819307565689087,31.667821645736694,31.741267442703247,31.616979122161865
36,31.759824991226196,31.461289882659912,32.74933099746704,31.36877465248108,33.007532835006714,31.221309900283813,31.75704836845398,31.649367809295654,31.878180980682373,31.616979122161865
37,31.759824991226196,31.461289882659912,31.937828540802002,31.36877465248108,31.09464120864868,31.221309900283813,31.68429708480835,31.649367809295654,31.878180980682373,32.66120719909668
38,31.586166381835938,31.711344242095947,31.937828540802002,31.566924571990967,31.09464120864868,31.950446844100952,31.68429708480835,32.62264847755432,31.738718032836914,32.22566366195679
39,31.586166381835938,30.93972945213318,31.522402048110962,32.15515422821045,31.94710946083069,31.913248300552368,31.58705711364746,32.62264847755432,31.738718032836914,32.22566366195679
40,31.55759310722351,30.93972945213318,31.522402048110962,32.15515422821045,31.94710946083069,31.913248300552368,31.38862156867981,32.049201011657715,31.21180295944214,32.68143558502197
41,31.996257305145264,32.77635455131531,31.882534742355347,32.21798849105835,31.46411681175232,32.50799107551575,31.38862156867981,31.057689666748047,32.1975839138031,31.565492868423462
42,31.996257305145264,32.77635455131531,31.8185772895813,32.18761706352234,31.007542610168457,32.50799107551575,31.762307167053223,31.057689666748047,32.1975839138031,31.565492868423462
43,31.3261775970459,31.57954978942871,31.8185772895813,32.18761706352234,31.007542610168457,32.57579064369202,31.762307167053223,31.904986143112183,31.489060163497925,32.356059551239014
44,31.532171726226807,31.935594081878662,32.09693717956543,32.385539293289185,31.785688638687134,32.187724113464355,31.596964836120605,31.904986143112183,31.181483507156372,32.356059551239014
45,31.532171726226807,31.935594081878662,32.09693717956543,32.385539293289185,31.748966217041016,32.187724113464355,32.0001380443573,31.339194774627686,31.181483507156372,31.875097274780273
46,32.31183862686157,31.32526922225952,32.709256649017334,32.15768623352051,31.748966217041016,32.031328439712524,32.0001380443573,31.450241565704346,31.279290199279785,32.406681299209595
47,32.31183862686157,31.32526922225952,32.44080448150635,31.612111806869507,31.439277172088623,32.48860955238342,31.138707399368286,31.450241565704346,31.279290199279785,32.406681299209595
48,32.342233180999756,31.182535648345947,32.44080448150635,31.612111806869507,31.439277172088623,32.48860955238342,31.138707399368286,31.888756036758423,31.970930337905884,31.399033069610596
49,32.075363874435425,31.90349507331848,31.291490077972412,32.05317044258118,31.632961988449097,31.217233419418335,32.38629961013794,31.898293018341064,32.16554665565491,31.399033069610596
50,32.075363874435425,31.90349507331848,31.291490077972412,32.05317044258118,31.792031049728394,31.217233419418335,31.287894248962402,31.898293018341064,32.16554665565491,31.081701278686523
51,31.23378348350525,32.097795486450195,32.898693323135376,31.21880340576172,31.792031049728394,31.944275617599487,31.287894248962402,32.37215495109558,32.05523872375488,32.60408902168274
52,31.23378348350525,31.668980598449707,31.5251522064209,31.963162660598755,31.652395725250244,31.318558931350708,31.933186769485474,32.37215495109558,32.05523872375488,32.60408902168274
53,31.770246028900146,31.668980598449707,31.5251522064209,31.963162660598755,31.652395725250244,31.318558931350708,32.02272820472717,32.50671124458313,30.80063247680664,31.699681043624878
54,32.33256435394287,32.22730112075806,32.4132661819458,31.489625453948975,32.19011187553406,31.09470534324646,32.02272820472717,32.11499857902527,32.1767692565918,31.699681043624878
55,32.33256435394287,32.22730112075806,32.12951970100403,32.134307861328125,31.863290071487427,31.09470534324646,30.331178426742554,32.11499857902527,32.1767692565918,31.44494128227234
56,32.07833433151245,31.471501350402832,32.12951970100403,32.134307861328125,31.863290071487427,32.098673582077026,30.331178426742554,31.692986249923706,32.22134804725647,31.486315727233887
57,32.07833433151245,31.402045011520386,32.02954649925232,31.4730441570282,31.801127433776855,31.598405122756958,32.6766402721405,31.692986249923706,31.820616245269775,31.486315727233887
58,31.349291563034058,31.402045011520386,32.02954649925232,31.4730441570282,31.923831701278687,31.598405122756958,31.177749395370483,32.04241895675659,31.820616245269775,31.536953926086426
59,31.422398805618286,31.597951889038086,32.15770077705383,32.72628378868103,31.923831701278687,32.409504652023315,31.177749395370483,31.64682674407959,32.26328921318054,31.618556022644043
60,31.422398805618286,31.469630002975464,31.876975297927856,31.48885440826416,31.916574239730835,32.083154916763306,32.04978084564209,31.64682674407959,32.26328921318054,31.618556022644043
61,31.616174936294556,31.469630002975464,31.876975297927856,31.48885440826416,31.916574239730835,32.083154916763306,32.04978084564209,31.866036891937256,31.914153575897217,31.1891872882843
62,31.805297136306763,32.06356859207153,31.831339359283447,31.588379383087158,31.714518547058105,31.690995454788208,32.12831735610962,32.039023637771606,31.627909898757935,31.839841604232788
63,31.805297136306763,32.06356859207153,31.831339359283447,31.588379383087158,31.775147438049316,31.690995454788208,30.80152177810669,32.039023637771606,31.627909898757935,31.839841604232788
64,32.39655804634094,31.968420028686523,32.15149760246277,31.653154373168945,31.775147438049316,32.64926886558533,30.80152177810669,31.710593461990356,32.38809585571289,31.60812735557556
65,32.39655804634094,31.671048641204834,31.685789823532104,31.45675754547119,31.62092638015747,31.337591648101807,32.204806327819824,31.710593461990356,31.488023281097412,31.60812735557556
66,31.741158723831177,31.671048641204834,31.685789823532104,31.45675754547119,31.945019483566284,31.337591648101807,31.488365173339844,31.534061670303345,31.488023281097412,31.461890935897827
67,32.23746132850647,32.064985513687134,31.61527442932129,32.25708508491516,31.945019483566284,31.715383768081665,31.488365173339844,32.839733839035034,31.582160234451294,31.643045663833618
68,32.23746132850647,31.80319571495056,32.271536350250244,32.08756637573242,31.375423908233643,31.27670454978943,31.873401403427124,32.839733839035034,31.582160234451294,31.643045663833618
69,31.73025894165039,31.80319571495056,32.271536350250244,32.08756637573242,31.375423908233643,31.27670454978943,31.873401403427124,32.01997756958008,32.260340452194214,32.488760232925415
70,31.78764295578003,31.371350526809692,31.540523767471313,31.382218599319458,32.401631593704224,31.77884578704834,31.8503897190094,31.11695098876953,31.79865527153015,32.488760232925415
71,31.78764295578003,31.371350526809692,31.540523767471313,31.382218599319458,31.72604513168335,31.77884578704834,31.85396099090576,31.11695098876953,31.79865527153015,31.880372762680054
72,32.10034656524658,31.890286684036255,31.590007305145264,32.3336501121521,31.72604513168335,32.69000267982483,31.85396099090576,31.785017251968384,32.693724393844604,31.301661252975464
73,32.10034656524658,31.999711990356445,31.73651123046875,31.466786861419678,31.000595331192017,31.578240394592285,31.423029899597168,31.785017251968384,32.693724393844604,31.301661252975464
74,32.22838997840881,31.999711990356445,31.73651123046875,31.466786861419678,31.275368690490723,31.578240394592285,32.05768084526062,32.99519109725952,31.162858724594116,31.536067008972168
75,31.90926194190979,31.924418687820435,32.178327798843384,32.18468356132507,31.275368690490723,31.40834331512451,32.05768084526062,31.4813334941864,31.228362798690796,31.393311262130737
76,31.90926194190979,31.26512622833252,32.083640336990356,32.279743671417236,31.990667581558228,32.11246633529663,32.00236392021179,31.4813334941864,31.228362798690796,31.393311262130737
77,31.870035648345947,31.26512622833252,32.083640336990356,32.279743671417236,31.990667581558228,32.11246633529663,32.05714464187622,31.961119174957275,31.589608430862427,31.9403715133667
78,31.436511754989624,30.85403323173523,31.68639302253723,31.89993667602539,32.560762882232666,31.717039108276367,32.05714464187622,31.77051281929016,31.19581890106201,31.012909650802612


==> figs/single/target_40/gap50/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.10480625,,,,,,,,,,2.6226043701171875e-06
1,0.1501875,,,,,,,,,,12.243624925613403
2,0.84493125,,,,,,,,,,24.21062183380127
3,0.8598250000000001,,,,,,,,,,36.362613916397095
4,0.7343500000000001,,0.0404625,,,,,,,,48.40261268615723
5,0.56150625,,0.052368750000000006,,,,,,,,61.09861421585083
6,0.6343562500000001,,0.061918749999999995,,,,,,,,74.16661715507507
7,0.37217500000000003,,0.53749375,,,,,,,,87.31861400604248
8,0.42704375,,0.44355625000000004,0.03264375,,,,,,,100.61462044715881
9,0.4059625,,0.44098750000000003,0.034562499999999996,,,,,,,115.57863235473633
10,0.27509374999999997,,0.3599,0.033606250000000004,,,,,,,130.6986312866211
11,0.32370625,,0.35273125,0.063025,0.04561875,,,,,,144.05760431289673
12,0.282075,,0.30149375,0.32189999999999996,0.0300375,,,,,,159.72300457954407
13,0.208075,,0.29878125,0.3738625,0.06300625,,,,,,176.14740991592407
14,0.21261875,,0.2653625,0.20950624999999998,0.0627125,0.06236875,,,,,192.45865654945374
15,0.21105000000000002,,0.21453125,0.23075625,0.28296875,0.027668750000000002,,,,,209.17777037620544
16,0.18600000000000003,,0.23280625,0.1995375,0.2661125,0.062875,,,,,226.8546497821808
17,0.1697625,,0.19408750000000002,0.12949375,0.20959375000000002,0.0632,0.09514375,,,,243.95910000801086
18,0.16135000000000002,,0.18493749999999998,0.1308125,0.19668125,0.252675,0.02864375,,,,261.74665451049805
19,0.1606625,,0.18029375000000003,0.13351875,0.19723125,0.24988125,0.03215,,,,280.13063621520996
20,0.11366875,,0.15694375000000002,0.1233,0.17966249999999997,0.17183125,0.1722625,0.0342125,,,298.5546317100525
21,0.12532500000000002,,0.148125,0.11605,0.1547,0.18093125000000002,0.1791875,0.062043749999999995,,,317.98757576942444
22,0.13344375,,0.139025,0.11408125,0.1545375,0.1660625,0.21560625000000003,0.06275,,,338.0706284046173
23,0.11095000000000001,,0.1330625,0.11336249999999999,0.1446125,0.14136875,0.1595,0.12438125,0.0328375,,358.3626410961151
24,0.09919375000000001,,0.10964375,0.10244375,0.08856875,0.1181125,0.11498125,0.2235625,0.0626125,,379.93864917755127
25,0.0984875,,0.09940625,0.10048750000000001,0.0954625,0.1018125,0.10418749999999999,0.18299375,0.16693750000000002,0.029437500000000002,400.91462302207947
26,0.0971,,0.11028750000000001,0.09974375,0.08951875,0.1156625,0.10935,0.17031875,0.15068125,0.0176,424.0962755680084
27,0.08349999999999999,0.029125,0.08751875,0.08959375,0.08,0.0865625,0.09191875,0.08126875,0.1920375,0.15645,446.7626292705536
28,0.08393750000000001,0.0624125,0.08453749999999999,0.08715624999999999,0.07781875,0.09114375000000001,0.08826874999999999,0.083275,0.1543125,0.14955625,471.15081095695496
29,0.08628125,0.060706249999999996,0.0886375,0.0896375,0.0803125,0.08755625,0.08526249999999999,0.08096249999999999,0.125575,0.16480625,495.9835669994354
30,0.0790125,0.19265625,0.083625,0.08831875,0.0774375,0.0812,0.08007500000000001,0.0694,0.07181875,0.10304375,522.5826232433319
31,0.0857625,0.2134,0.08443125,0.09029999999999999,0.08049374999999999,0.07558125,0.08055625,0.06891875,0.06995,0.10356875,547.1866664886475
32,0.08026249999999999,0.20010000000000003,0.081775,0.0862125,0.07615625,0.08225625,0.08123125,0.06555625,0.06729375,0.1052375,572.6186630725861
33,0.0847125,0.15894375,0.08380000000000001,0.08830624999999999,0.07918750000000001,0.07568749999999999,0.07910624999999999,0.08041875,0.07016875,0.09135624999999999,597.6754541397095
34,0.08516249999999999,0.1578,0.08423125000000001,0.09003125000000001,0.082925,0.0766,0.08008749999999999,0.0844375,0.06993125,0.09318749999999999,622.7706241607666
35,0.0850875,0.15353125,0.0824625,0.09030625,0.08151249999999999,0.077725,0.0808375,0.08071875,0.0681875,0.0800125,647.4066548347473
36,0.0857125,0.10233750000000001,0.0772375,0.08821249999999999,0.07723125,0.076625,0.07353125,0.08335625,0.08378125,0.0836125,672.6866962909698
37,0.08682499999999999,0.10863125,0.0843375,0.08935625,0.08160624999999999,0.07444375,0.0733125,0.08015625,0.08111874999999999,0.08635625,696.1106877326965
38,0.08476875,0.1032,0.0817375,0.0858625,0.07974375,0.07218125,0.0714875,0.08034375,0.0822125,0.08647500000000001,719.9226393699646
39,0.081825,0.08233750000000001,0.08556875,0.08359375,0.07654375,0.07271875,0.08508125,0.0790375,0.07985,0.09088125,743.6106395721436
40,0.08159375,0.08105625,0.0836875,0.08480625,0.07978125,0.07087500000000001,0.08743124999999999,0.0767125,0.07948125,0.08846875000000001,765.8706474304199
41,0.08215,0.0822875,0.085825,0.0843125,0.07875,0.0736625,0.08295625,0.0794375,0.085175,0.0907875,788.491161108017
42,0.083625,0.06358125,0.08560625,0.08705,0.0771125,0.07481874999999999,0.09373125,0.0796,0.07995625,0.091525,812.0910022258759
43,0.07828750000000001,0.06326875,0.08356875000000001,0.08765625,0.080375,0.07285,0.08713125,0.0796625,0.0788,0.09115000000000001,834.5813987255096
44,0.0815875,0.0640125,0.08588749999999999,0.08414999999999999,0.075375,0.07268125,0.08848750000000001,0.07884375,0.07916875,0.08915,856.8226408958435
45,0.08455625,0.06511875,0.08630625,0.0863375,0.07894375000000001,0.07365624999999999,0.09089375000000001,0.07981250000000001,0.07865,0.09084375,879.5306413173676
46,0.08283125,0.079775,0.0844125,0.08385,0.07900625,0.07351875,0.06461875,0.07705625,0.082325,0.075175,901.790670633316
47,0.08476875,0.07804375000000001,0.08520625000000001,0.08777499999999999,0.08010624999999999,0.07504374999999999,0.07025,0.07724375,0.07934375,0.07126875,923.5506613254547
48,0.08449999999999999,0.0864625,0.0874875,0.08115625,0.0773375,0.07689375,0.067475,0.07501875,0.07725625,0.06551875,945.2146575450897
49,0.0817,0.08654999999999999,0.0890125,0.0824,0.0775875,0.07718124999999999,0.06922500000000001,0.07832499999999999,0.076875,0.061475,967.180525302887
50,0.07876875,0.092425,0.08814999999999999,0.08496875,0.07898125,0.0786375,0.0677,0.073925,0.081175,0.0675625,989.1186499595642
51,0.0837125,0.08649375,0.089075,0.0810625,0.0871625,0.07313125000000001,0.08449999999999999,0.075075,0.07907499999999999,0.0739625,1011.9066476821899
52,0.08154375,0.08695,0.08723125,0.0813375,0.08191875,0.07313125000000001,0.07849375,0.07223125,0.07775,0.07505,1033.8713052272797
53,0.08509375000000001,0.08836875,0.09093125,0.08345000000000001,0.08225625,0.07353125,0.08450625,0.07473125,0.0774625,0.07341875,1056.2866625785828
54,0.07754375,0.08651249999999999,0.088275,0.0843375,0.08020625,0.0746125,0.0867375,0.0734625,0.0783625,0.07188125000000001,1078.881665468216
55,0.0792875,0.09082499999999999,0.08570625,0.0832375,0.07894375000000001,0.07641875,0.0856875,0.0718,0.07755625000000001,0.07415625,1100.379493713379
56,0.07655,0.08719375,0.0867875,0.0779875,0.07958124999999999,0.07435625,0.09023125,0.07413750000000001,0.0779875,0.07385,1122.5946426391602
57,0.07856874999999999,0.085625,0.08622500000000001,0.08426249999999999,0.08028125,0.07499375,0.08329375,0.0749375,0.0799875,0.0755625,1145.786762714386
58,0.081275,0.0872875,0.08515625,0.0817625,0.08054375,0.07536875,0.08470000000000001,0.07250625000000001,0.07674375,0.07019375,1167.4506583213806
59,0.0789125,0.08303125,0.088275,0.08714375,0.0796125,0.07636875,0.08430624999999999,0.07440625,0.07585,0.073075,1189.5066385269165
60,0.07868750000000001,0.0870875,0.09099375,0.0836,0.08444375000000001,0.079875,0.08385625,0.07221875,0.0768875,0.06981875,1211.438625574112
61,0.08036875,0.08681875,0.08758749999999998,0.0808,0.082075,0.0759375,0.08811875000000001,0.0729625,0.0785,0.07511875,1233.7841951847076


==> figs/single/target_40/gap50/each_record.csv <==
,test3,test10,test6,test5,test4,test1,test8,test9,test2,test7
0,0,0,0,0,0,5.77706337,0,0,0,0
1,0,0,0,0,0,5.948635578,0,0,0,0
2,0,0,0,0,0,7.718570709,0,0,0,0
3,0,0,0,0,0,8.120923281,0,0,0,0
4,0,0,0,0,0,7.898837328,0,0,7.752339125,0
5,0,0,0,0,0,8.475651741,0,0,7.882118702,0
6,0,0,0,0,0,10.68988657,0,0,9.48918581,0
7,13.35630131,0,0,0,0,11.9278481,0,0,10.46666074,0
8,10.81717467,0,0,0,0,11.63696551,0,0,11.0903585,0
9,13.38042021,0,0,0,0,13.61148381,0,0,11.81360412,0
10,15.30701041,0,0,0,15.96011424,15.59893131,0,0,13.5078969,0
11,15.23451304,0,0,0,13.22678375,15.78219223,0,0,14.59757233,0
12,15.76815939,0,0,0,13.59538913,16.04891801,0,0,15.50117779,0
13,25.0226419,0,0,16.98373342,15.2716639,19.83028817,0,0,17.9401648,0
14,25.0226419,0,0,14.80129576,17.05890942,20.13326693,0,0,18.10196781,0
15,24.91898656,0,0,15.21640587,16.67292118,20.8720386,0,0,19.56211782,0
16,27.31354046,0,20.39442205,18.40607476,18.50444818,25.43790722,0,0,19.56211782,0
17,27.31354046,0,16.7067275,18.8937757,21.95044994,25.43790722,0,0,23.17893815,0
18,28.62087202,0,18.69096613,20.31727862,22.6341269,25.68885922,0,0,23.87928033,0
19,30.67014098,0,24.10109639,24.62234831,28.43541312,29.62542748,0,0,26.95782614,13.27497721
20,30.67014098,0,27.39151645,28.07574987,28.43541312,29.62542748,0,0,30.65371776,18.16555405
21,33.1584568,0,27.39151645,28.07574987,35.62937713,32.53894091,25.26812339,0,30.65371776,22.46562338
22,33.55609941,0,28.65148711,29.07138014,37.73085809,34.37801123,21.2056818,0,31.70304155,22.46562338
23,36.35509157,0,35.04512429,35.5677762,37.73085809,34.37801123,17.9133265,25.07307124,38.17065716,31.40627384
24,36.35509157,0,35.98688769,36.29793453,40.31856155,37.65914774,22.41325521,22.7932086,38.17065716,38.88681865
25,36.8921454,24.35341144,35.98688769,36.29793453,40.31856155,38.23726058,22.41325521,25.48973441,38.58741784,38.88681865
26,36.99381924,17.81112838,40.05663943,39.84592128,41.1551373,38.23726058,40.64587092,31.46181083,38.69035316,45.41239691
27,36.99381924,17.83603168,40.05663943,39.84592128,41.55079818,39.17004204,40.64587092,31.46181083,38.69035316,45.41239691
28,36.55373764,19.99576068,40.67914939,40.47108555,41.55079818,38.24861455,46.74061894,31.75353432,38.41853929,47.30562496
29,36.63191819,21.78507447,40.35252166,42.95186305,40.42711568,38.24861455,46.74061894,34.58080864,38.64477563,39.58840823
30,36.63191819,21.99598455,40.35252166,42.95186305,40.49532437,38.03132963,46.79377747,34.93281007,38.64477563,39.58840823
31,36.03715181,22.27271986,40.97889876,42.71702027,40.49532437,37.71718454,42.88706994,34.93281007,38.29962635,39.41572046
32,36.62233758,29.77501106,40.97889876,42.71702027,40.19659996,37.71718454,42.88706994,36.7265141,38.29962635,39.41572046
33,36.62233758,30.33478928,44.96604991,42.20154548,40.19659996,37.65267348,39.07808924,37.28749919,38.19248271,40.13189244
34,37.03412318,30.33478928,44.96604991,42.20154548,40.40628839,37.65267348,39.07808924,37.28749919,38.14878726,40.3557508
35,37.03412318,34.11895013,41.22641063,43.00259519,40.40628839,38.75141215,39.47240043,36.11751771,38.14878726,40.3557508
36,38.2176044,34.11895013,36.48648477,43.00259519,40.41600513,38.80659032,39.47240043,36.11751771,37.90011764,40.89353228
37,38.14445233,39.06987882,36.48648477,44.03789186,40.55296612,38.80659032,39.7041676,35.57429075,37.90011764,40.89353228
38,38.14445233,39.06987882,36.25397396,44.03789186,40.55296612,38.9645524,40.024086,35.79071236,38.45259237,40.48008442
39,38.0364728,45.30989027,35.44449902,43.44940686,40.72299743,38.9645524,40.024086,35.79071236,38.03161478,40.48008442
40,38.0364728,45.30989027,35.44449902,43.44940686,40.72299743,39.31069922,40.28428841,35.71154141,38.03161478,40.3511889
41,38.26734471,50.47976041,39.24428344,43.79327154,41.09188199,39.31069922,40.28428841,35.71154141,38.15293765,40.3511889
42,38.13933897,50.47976041,39.24428344,43.79327154,41.09188199,39.29258657,40.52342677,39.43823671,38.15293765,41.0690527
43,38.13933897,42.56822181,47.14627099,43.10795331,42.00061178,39.19845891,40.52342677,39.43823671,38.56149483,41.0690527
44,37.70089698,37.79560828,47.14627099,43.10795331,42.00061178,39.19845891,40.71689129,45.09841657,38.56149483,41.78437972
45,37.70089698,37.79560828,46.74606586,43.03601766,41.52380776,38.97278357,40.71689129,45.09841657,37.10748553,41.78437972
46,38.0357306,36.52640176,46.74606586,43.03601766,41.52380776,38.97278357,41.09625649,49.31630874,36.45353961,42.858181
47,38.0357306,36.52640176,38.38731647,43.6498239,39.93927789,39.8792243,41.09625649,49.31630874,36.45353961,42.858181
48,38.38937569,36.88205242,38.38731647,44.01293564,39.93927789,39.8792243,40.7945168,43.48213434,36.55578971,42.80593729
49,38.4206624,37.3813374,38.73738623,44.01293564,39.41664815,40.41796708,40.90714836,43.48213434,36.55578971,43.49736786
50,38.4206624,37.3813374,38.73738623,43.15802765,39.70074868,40.41796708,40.90714836,43.80747485,36.82238412,43.49736786
51,38.25421906,37.18469,37.10787964,43.15802765,39.70074868,40.49774694,41.1136384,43.80747485,36.65189385,43.64406347
52,38.25421906,37.18469,37.40210915,43.33403158,39.78976822,41.14814496,41.1136384,43.20043468,36.65189385,43.64406347
53,38.45332384,37.18833828,37.40210915,43.33403158,39.78976822,41.14814496,41.34295845,43.20043468,36.89290357,43.63711715
54,38.45332384,37.18833828,37.41821861,43.25987506,39.41143203,40.58712554,41.34295845,43.18892264,36.89290357,43.63711715
55,38.08765984,36.78575468,37.41821861,43.25987506,39.41143203,40.58712554,41.13135743,43.18892264,36.4454987,43.42527103
56,38.23288918,37.01952791,37.31039834,43.26945305,39.73689055,40.65330338,41.13135743,43.20558286,36.38773203,43.42527103

==> figs/single/target_40/same_time/cpu.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9,runningtime
0,0.09849375,0.1107,0.09633749999999999,0.09105,0.0973,0.10314375,0.09470625,0.11021874999999999,0.1015875,0.09335,2.384185791015625e-06
1,0.10959374999999999,0.1055125,0.10168749999999999,0.0858625,0.10289999999999999,0.10203125,0.08919375,0.09713749999999999,0.1043,0.0908125,20.014546155929565
2,0.10409375000000001,0.1053125,0.100425,0.10276249999999999,0.072975,0.09760624999999999,0.09155625,0.09206875,0.09615,0.107625,40.03453063964844
3,0.07421875,0.08014375,0.091225,0.076425,0.08788750000000001,0.08936875000000001,0.08305,0.06504375,0.074875,0.06858125,59.45852971076965
4,0.07560625,0.08165625,0.08670625,0.07749375,0.0853875,0.0877375,0.08320625,0.06689375,0.07485625,0.07278749999999999,76.85449838638306
5,0.07735625,0.07567499999999999,0.09159375,0.0788125,0.08959375,0.09090625,0.08255625,0.06786249999999999,0.07638125,0.07315,94.06252694129944
6,0.0783875,0.060631250000000005,0.07639375,0.07541875,0.0739,0.07363125,0.0841375,0.07078125,0.0765375,0.060975,111.64651989936829
7,0.07648125,0.061037499999999995,0.074625,0.07416875,0.0703875,0.0721125,0.08345000000000001,0.069675,0.07868125,0.059625000000000004,128.03850197792053
8,0.07626875,0.0626125,0.07634375,0.08116875,0.07091249999999999,0.07229375,0.08263125,0.0722875,0.07610625,0.05966875,144.05453753471375
9,0.08013125,0.060056250000000005,0.07446875,0.07638125,0.069475,0.07194375,0.0819125,0.06653125,0.07750625,0.056518750000000006,160.7585346698761
10,0.0770875,0.07725625,0.0823625,0.07806874999999999,0.084025,0.0722375,0.08595625,0.08070625,0.07799375,0.05689375,177.44651246070862
11,0.07717500000000001,0.0783,0.08276875,0.0772625,0.0810375,0.0719375,0.08605,0.0817375,0.07789375,0.05720625,194.27467465400696
12,0.07826875,0.07506875,0.08120625000000001,0.07704375,0.07976875,0.07204375,0.08536250000000001,0.0838625,0.07873125,0.05889375,211.8869047164917
13,0.07989375,0.08668749999999999,0.08238125,0.07934375,0.07881874999999999,0.07047500000000001,0.08630625,0.08206250000000001,0.08058125000000001,0.068575,229.18478536605835
14,0.0801125,0.0822875,0.0825125,0.0747125,0.0785125,0.0703625,0.0855625,0.08244375,0.0821875,0.06844375,246.3968768119812
15,0.07943125000000001,0.08455,0.08033125,0.07419375,0.077475,0.068025,0.0869625,0.08485625000000001,0.0776,0.0665375,263.826504945755
16,0.07842500000000001,0.0897125,0.07784375,0.07610625,0.0781375,0.0825875,0.08773125,0.08477499999999999,0.081775,0.0865375,281.19242119789124
17,0.0812,0.0861875,0.08210625,0.07341875,0.07965,0.08018750000000001,0.08842499999999999,0.0837875,0.07931250000000001,0.08713125,298.5705213546753
18,0.08533125,0.0894375,0.0837625,0.07139375,0.08021874999999999,0.07989375,0.08737500000000001,0.0820375,0.08193125,0.08535625,316.11470794677734
19,0.07667500000000001,0.08701249999999999,0.08295,0.0782125,0.08372500000000001,0.084375,0.08241875,0.08393750000000001,0.082775,0.08770625000000001,333.81883668899536
20,0.07211875,0.08713125,0.08350625,0.07538125,0.08282500000000001,0.08315,0.08456250000000001,0.0792625,0.07961875,0.0868375,351.6025583744049
21,0.07775625,0.0889375,0.07805625,0.07623125,0.08808125,0.08300625,0.0834875,0.08035624999999999,0.082225,0.08451874999999999,369.9265069961548
22,0.0747125,0.08809375,0.07771875,0.07626875,0.0873,0.08304375,0.07966875,0.0849625,0.08340624999999999,0.08628125,387.69966983795166
23,0.0763625,0.08536875000000001,0.07679375000000001,0.0751375,0.0868625,0.08387499999999999,0.08628125,0.08239375,0.079825,0.08706875,405.7709801197052
24,0.076,0.08944375,0.08387499999999999,0.07670625,0.084175,0.08159375,0.0826625,0.08735625000000001,0.08324375,0.08755625,423.72250843048096
25,0.07598125,0.08640625,0.07983125,0.07431875,0.08311249999999999,0.087925,0.08592499999999999,0.08535,0.08239375,0.08651875,441.1985492706299
26,0.0768875,0.08731249999999999,0.0796125,0.07585625,0.08234999999999999,0.08172499999999999,0.08455,0.08172499999999999,0.08269375,0.08703749999999999,458.6420958042145
27,0.0745125,0.08759375,0.07995625,0.07502500000000001,0.08363749999999999,0.08151875,0.0845875,0.08344375,0.08453749999999999,0.08641249999999999,476.79857993125916
28,0.07800625,0.0915125,0.0816,0.07868750000000001,0.08320625,0.08380000000000001,0.08908125,0.07923125,0.08008749999999999,0.08688125,494.9425117969513
29,0.07690625,0.08631875000000001,0.08131875000000001,0.07838125,0.08744375,0.0794875,0.08908125,0.08235625,0.07966875,0.08243125,512.8986120223999
30,0.07754375,0.08886250000000001,0.08397500000000001,0.0777125,0.08526875,0.0822625,0.08825,0.07790625000000001,0.08338749999999999,0.08921875,531.070502281189
31,0.0757625,0.08740624999999999,0.08192500000000001,0.07748125,0.08108125,0.0836875,0.08609375,0.082475,0.08113125,0.0876875,549.0545127391815
32,0.07971875,0.08719375,0.08047499999999999,0.075575,0.0857,0.0841875,0.0880375,0.08333750000000001,0.083325,0.08688125,566.6465225219727
33,0.077875,0.08531875,0.08066875,0.07434375,0.08419375000000001,0.08296875,0.08875,0.08529375,0.08310624999999999,0.08690625,583.8065140247345
34,0.0776,0.08433125000000001,0.07918125,0.0779375,0.08284375000000001,0.082525,0.08831875,0.08668749999999999,0.084875,0.08941874999999999,601.0984251499176
35,0.07598125,0.0884125,0.0789,0.07385,0.08260624999999999,0.0852,0.08708125000000001,0.08460625000000001,0.08282500000000001,0.08529999999999999,618.9986350536346
36,0.07679375000000001,0.08651249999999999,0.0792625,0.07454374999999999,0.0828625,0.07809375,0.08602499999999999,0.0808375,0.08109999999999999,0.08349999999999999,636.246506690979
37,0.07900625,0.08708125000000001,0.07934999999999999,0.07786875,0.07925625,0.0814,0.0855625,0.08169375000000001,0.08126875,0.08474999999999999,654.4785890579224
38,0.0774375,0.08940625,0.08109375,0.07466249999999999,0.0862875,0.08539374999999999,0.08801875,0.08246875,0.0836875,0.08727499999999999,672.3425061702728
39,0.0779125,0.08983124999999999,0.07811875,0.07459375,0.08331250000000001,0.08654375,0.083925,0.0871875,0.08321875000000001,0.08863125,689.5785319805145
40,0.07931250000000001,0.088125,0.08044375000000001,0.07384375,0.08350625,0.08095625000000001,0.08879374999999999,0.08150625,0.0795125,0.08924375,707.5345232486725
41,0.078625,0.08816874999999999,0.078975,0.0755875,0.08352499999999999,0.08295,0.08453125,0.08323124999999999,0.080625,0.08239375,724.8585283756256
42,0.07606874999999999,0.08961875,0.07705625,0.0752125,0.0856125,0.0833,0.08828125,0.08273125,0.0791125,0.08845,742.5545110702515
43,0.0758,0.08794375,0.08220625,0.07565000000000001,0.08391875,0.08400625,0.08578749999999999,0.08289999999999999,0.07950625,0.08730625,760.2465119361877
44,0.0748875,0.08764374999999999,0.08149374999999999,0.075375,0.07868750000000001,0.0799,0.08828749999999999,0.085075,0.08039375,0.09050625,777.7505483627319
45,0.07624375,0.0889875,0.07955,0.0782375,0.08328125,0.08184374999999999,0.08423125000000001,0.08395625000000001,0.07941875,0.08311249999999999,795.7706730365753
46,0.08004375,0.0883875,0.08199999999999999,0.08159375,0.0850375,0.08265,0.08564375,0.082775,0.08070000000000001,0.0886625,813.9385070800781
47,0.0758375,0.08914375,0.08005000000000001,0.07643125,0.0787,0.0871875,0.08311875,0.08163125,0.0802375,0.0844125,831.8025221824646
48,0.0765125,0.0863125,0.07959374999999999,0.07466249999999999,0.08355,0.08364375,0.08671875,0.081825,0.08096875,0.0784625,848.9986028671265
49,0.07825,0.08774375,0.08356875000000001,0.07561875,0.08505000000000001,0.08324375,0.08751250000000001,0.08333750000000001,0.08161875,0.08628125,866.7825224399567
50,0.0752375,0.08945,0.08347500000000001,0.07386875,0.084,0.08289375,0.0894125,0.08125624999999999,0.0818375,0.0886,884.0465233325958
51,0.08157500000000001,0.08920624999999999,0.08165625,0.07081875,0.08395625000000001,0.082075,0.08793125,0.082325,0.08004375,0.08611875,901.003965139389
52,0.0750875,0.08946875,0.08031875,0.07829375,0.0831875,0.08561875000000001,0.08588124999999999,0.0797625,0.08041875,0.08514374999999999,918.2985570430756
53,0.07810625,0.089725,0.08273749999999999,0.07630625,0.08450625,0.08435625,0.0849375,0.082775,0.0821625,0.08920624999999999,936.2465398311615
54,0.07695625,0.08971875000000001,0.079925,0.0784375,0.08450625,0.08554375,0.08574999999999999,0.08268750000000001,0.0804375,0.08514374999999999,953.5865371227264
55,0.0801375,0.08759375,0.08015,0.0760375,0.08684375,0.0828625,0.08535,0.08234375,0.0831625,0.08800625000000001,971.5824944972992
56,0.077375,0.0917375,0.08076875,0.078275,0.0845125,0.0851375,0.0880375,0.08186249999999999,0.08226875,0.07661875,988.658673286438
57,0.07366875,0.08668749999999999,0.0792875,0.07391874999999999,0.08291874999999999,0.08264374999999999,0.08671875,0.08276249999999999,0.07745625,0.08647500000000001,1005.8345158100128
58,0.07568749999999999,0.08779999999999999,0.0789625,0.07510625,0.0877125,0.08248749999999999,0.08661250000000001,0.08244375,0.08081875,0.09255625,1023.8742828369141
59,0.07441874999999999,0.0876,0.0824,0.07558125,0.0852,0.08106875000000001,0.08265,0.0843125,0.0807625,0.08775000000000001,1042.0505187511444
60,0.07621875,0.08522500000000001,0.07904375,0.07519999999999999,0.08479374999999999,0.08384375000000001,0.08635625,0.0795875,0.07885,0.08784375000000001,1059.8545098304749
61,0.0767125,0.08834375,0.07710625,0.07565625,0.08580625,0.0841625,0.0889875,0.08255000000000001,0.08256875000000001,0.08718125,1077.098700761795
62,0.074975,0.09099375,0.08186249999999999,0.07501875,0.08518125,0.0827875,0.089075,0.08263125,0.08186875,0.085625,1095.158525466919


==> figs/single/target_40/same_time/each_record.csv <==
,test1,test10,test2,test3,test4,test5,test6,test7,test8,test9
0,31.637454509735107,31.234900951385498,30.989550828933716,31.273231267929077,31.11314034461975,31.1809401512146,31.307205200195312,31.018744945526123,31.364952564239502,31.79691195487976
1,31.417096614837646,31.250219106674194,31.82264757156372,31.481916666030884,31.11314034461975,31.993821620941162,32.072993993759155,31.4172306060791,31.612719297409058,31.398983001708984
2,31.417096614837646,31.250219106674194,31.82264757156372,31.481916666030884,32.306318283081055,31.993821620941162,32.072993993759155,31.49022364616394,31.612719297409058,31.398983001708984
3,32.17084503173828,31.777544736862183,32.15209770202637,32.471604347229004,32.306318283081055,32.020455837249756,32.476826429367065,31.49022364616394,32.72176265716553,33.2515344619751
4,32.17084503173828,31.777544736862183,32.15209770202637,32.471604347229004,33.22763228416443,32.020455837249756,32.476826429367065,31.49022364616394,32.72176265716553,33.2515344619751
5,41.05818700790405,39.64460802078247,34.86456751823425,39.26705527305603,33.22763228416443,34.20821404457092,36.655712842941284,42.032421588897705,40.49532127380371,42.98262166976929
6,41.05818700790405,39.64460802078247,34.86456751823425,39.26705527305603,36.51504993438721,34.20821404457092,36.655712842941284,42.032421588897705,40.49532127380371,42.98262166976929
7,41.05818700790405,39.64460802078247,37.544188261032104,42.15707778930664,36.51504993438721,37.17275595664978,38.38274025917053,42.032421588897705,41.39332175254822,42.98262166976929
8,41.59545946121216,47.93113160133362,37.544188261032104,42.15707778930664,36.51504993438721,37.17275595664978,38.38274025917053,47.57006573677063,41.39332175254822,50.92875814437866
9,41.59545946121216,47.93113160133362,42.56060338020325,42.15707778930664,45.70412492752075,37.17275595664978,38.27770233154297,47.57006573677063,41.39332175254822,50.92875814437866
10,40.76142406463623,47.93113160133362,42.56060338020325,42.39011096954346,45.70412492752075,43.583651065826416,38.27770233154297,43.456913232803345,40.40248203277588,50.92875814437866
11,40.76142406463623,47.68013954162598,42.56060338020325,42.39011096954346,40.22234392166138,43.583651065826416,38.27770233154297,43.456913232803345,40.40248203277588,50.92875814437866
12,40.87959408760071,47.68013954162598,39.81311750411987,41.6020884513855,40.22234392166138,44.84249258041382,37.2498517036438,43.456913232803345,39.559391260147095,54.83117938041687
13,40.87959408760071,41.69452524185181,39.81311750411987,41.6020884513855,40.22234392166138,44.84249258041382,37.2498517036438,37.95291519165039,39.559391260147095,54.83117938041687
14,40.87959408760071,41.69452524185181,39.9885139465332,41.6020884513855,39.57081389427185,44.84249258041382,37.39124417304993,37.95291519165039,39.559391260147095,49.38112998008728
15,40.00082087516785,41.69452524185181,39.9885139465332,41.794042348861694,39.57081389427185,45.598849058151245,37.39124417304993,38.61326622962952,39.9296088218689,49.38112998008728
16,40.00082087516785,38.2175498008728,40.27287983894348,41.794042348861694,40.65644979476929,45.598849058151245,37.33935475349426,38.61326622962952,39.9296088218689,49.38112998008728
17,40.18924045562744,38.2175498008728,40.27287983894348,41.78765368461609,40.65644979476929,41.83665060997009,37.33935475349426,38.788671016693115,40.1272931098938,42.06585645675659
18,40.18924045562744,37.646328926086426,40.27287983894348,41.78765368461609,39.9385883808136,41.83665060997009,36.877281665802,38.788671016693115,40.1272931098938,42.06585645675659
19,40.57683825492859,37.646328926086426,40.48578333854675,41.78765368461609,39.9385883808136,41.83665060997009,36.877281665802,39.24129676818848,40.1028094291687,36.83579897880554
20,40.57683825492859,37.1243782043457,40.48578333854675,42.05931901931763,38.75411081314087,39.42117977142334,37.09299182891846,39.24129676818848,40.1028094291687,36.83579897880554
21,40.57683825492859,37.1243782043457,40.02291989326477,42.05931901931763,38.75411081314087,39.42117977142334,37.09299182891846,38.81503701210022,39.38478708267212,37.11160635948181
22,42.1862006187439,36.51936912536621,40.02291989326477,42.5586359500885,38.75411081314087,38.8988733291626,36.86751437187195,38.81503701210022,39.38478708267212,37.11160635948181
23,42.1862006187439,36.51936912536621,39.97459530830383,42.5586359500885,38.05182695388794,38.8988733291626,36.86751437187195,38.81503701210022,39.38478708267212,37.165844678878784
24,42.426902532577515,36.299357175827026,39.97459530830383,42.48734211921692,38.05182695388794,38.62272548675537,37.011725664138794,38.89492964744568,39.4369592666626,37.165844678878784
25,42.426902532577515,36.299357175827026,39.97459530830383,42.48734211921692,38.00830149650574,38.62272548675537,37.011725664138794,38.89492964744568,39.4369592666626,36.90467548370361
26,42.3018114566803,36.30273127555847,40.10063290596008,42.48734211921692,38.00830149650574,38.83013916015625,37.31706166267395,38.935919523239136,39.45643353462219,36.90467548370361
27,42.3018114566803,36.30273127555847,40.10063290596008,42.459444522857666,38.18593764305115,38.83013916015625,37.31706166267395,38.935919523239136,39.45643353462219,37.32612705230713
28,42.3018114566803,36.272385597229004,39.946683406829834,42.459444522857666,38.18593764305115,38.59969711303711,36.82575297355652,38.658998012542725,39.37611746788025,37.32612705230713
29,42.17841196060181,36.272385597229004,39.946683406829834,42.40507197380066,38.20111322402954,38.59969711303711,36.82575297355652,38.658998012542725,39.37611746788025,36.99872088432312
30,42.17841196060181,36.535033226013184,39.894622802734375,42.40507197380066,38.20111322402954,38.504467248916626,36.82575297355652,38.51986813545227,39.42183446884155,36.99872088432312
31,42.0439555644989,36.535033226013184,39.894622802734375,42.40507197380066,38.18862700462341,38.504467248916626,36.911373138427734,38.51986813545227,39.42183446884155,37.051684617996216
32,42.0439555644989,36.50781607627869,40.091696977615356,42.43961215019226,38.18862700462341,38.504467248916626,36.911373138427734,38.99525451660156,39.50528955459595,37.051684617996216
33,42.0439555644989,36.50781607627869,40.091696977615356,42.43961215019226,38.20187973976135,39.17001819610596,37.127986669540405,38.99525451660156,39.50528955459595,37.051684617996216
34,42.30251741409302,36.54084324836731,40.091696977615356,42.5389347076416,38.20187973976135,39.17001819610596,37.127986669540405,38.99525451660156,39.50528955459595,37.292776107788086
35,42.30251741409302,36.54084324836731,39.75086164474487,42.5389347076416,38.20187973976135,38.54974889755249,36.87151551246643,38.56014108657837,39.340128898620605,37.292776107788086
36,41.868001222610474,36.495508432388306,39.75086164474487,42.100417137145996,37.97242283821106,38.54974889755249,36.87151551246643,38.56014108657837,39.340128898620605,37.13595986366272
37,41.868001222610474,36.495508432388306,39.693355321884155,42.100417137145996,37.97242283821106,38.72294545173645,36.78352975845337,38.66656422615051,39.18747115135193,37.13595986366272
38,42.07692003250122,36.83831596374512,39.693355321884155,42.100417137145996,38.001978635787964,38.72294545173645,36.78352975845337,38.66656422615051,39.18747115135193,37.00054359436035
39,42.07692003250122,36.83831596374512,39.97318935394287,42.48743510246277,38.001978635787964,38.70918560028076,36.9405312538147,38.56177616119385,39.48435974121094,37.00054359436035
40,42.07692003250122,36.43246865272522,39.97318935394287,42.48743510246277,37.894832134246826,38.70918560028076,36.9405312538147,38.56177616119385,39.48435974121094,37.0405113697052
41,42.14276146888733,36.43246865272522,40.022807359695435,42.244417667388916,37.894832134246826,38.70918560028076,36.97528100013733,38.5858519077301,39.39422369003296,37.0405113697052
42,42.14276146888733,36.29479002952576,40.022807359695435,42.244417667388916,37.94101858139038,38.797165632247925,36.97528100013733,38.5858519077301,39.39422369003296,36.85520553588867
43,41.961870431900024,36.29479002952576,40.022807359695435,42.244417667388916,37.94101858139038,38.797165632247925,36.88356637954712,38.93365550041199,39.39422369003296,36.85520553588867
44,41.961870431900024,36.29479002952576,40.31578779220581,42.79441428184509,38.315224409103394,38.8298397064209,36.88356637954712,38.93365550041199,39.66095948219299,37.37596392631531
45,41.961870431900024,36.65306615829468,40.31578779220581,42.79441428184509,38.315224409103394,38.8298397064209,36.8884973526001,38.93365550041199,39.66095948219299,37.37596392631531
46,42.17223334312439,36.65306615829468,40.01703882217407,42.34002757072449,37.943055868148804,38.75064301490784,36.8884973526001,38.950639963150024,39.34475541114807,36.93235993385315
47,42.17223334312439,36.32189965248108,40.01703882217407,42.34002757072449,37.943055868148804,38.75064301490784,36.81237268447876,38.950639963150024,39.34475541114807,36.93235993385315
48,41.98865628242493,36.32189965248108,40.0331871509552,42.13158392906189,38.08288621902466,38.8170428276062,36.81237268447876,38.763845443725586,39.427335262298584,37.12378787994385
49,41.98865628242493,36.368027210235596,40.0331871509552,42.13158392906189,38.08288621902466,38.8170428276062,36.853668451309204,38.763845443725586,39.427335262298584,37.12378787994385
50,42.01863932609558,36.368027210235596,40.12597346305847,42.13158392906189,38.08288621902466,38.782373666763306,36.853668451309204,38.66998028755188,39.22835826873779,37.12378787994385
51,42.01863932609558,36.57027339935303,40.12597346305847,42.547527551651,38.12850642204285,38.782373666763306,36.853668451309204,38.66998028755188,39.22835826873779,37.01578974723816
52,42.01863932609558,36.57027339935303,40.12597346305847,42.547527551651,38.12850642204285,38.782373666763306,36.99467086791992,38.677149534225464,39.22835826873779,37.01578974723816
53,42.21698999404907,36.56419539451599,39.8273606300354,42.567615270614624,38.166046142578125,38.776585817337036,36.99467086791992,38.677149534225464,39.59011793136597,37.327117681503296
54,42.21698999404907,36.56419539451599,39.8273606300354,42.567615270614624,38.166046142578125,38.776585817337036,36.79628372192383,38.86998128890991,39.59011793136597,37.327117681503296
55,42.121192932128906,36.52498483657837,39.93352007865906,42.567615270614624,38.016830921173096,38.660378217697144,36.79628372192383,38.86998128890991,39.35336422920227,37.08545994758606
56,42.121192932128906,36.52498483657837,39.93352007865906,42.38672971725464,38.016830921173096,38.660378217697144,36.860337018966675,38.86998128890991,39.35336422920227,37.08545994758606
57,42.121192932128906,36.316954135894775,40.07370400428772,42.38672971725464,38.02294874191284,39.01284408569336,36.860337018966675,38.96424913406372,39.15235233306885,37.07272005081177
58,42.087491273880005,36.316954135894775,40.07370400428772,42.365636348724365,38.02294874191284,39.01284408569336,36.890297651290894,38.96424913406372,39.15235233306885,37.07272005081177
59,42.087491273880005,36.19748830795288,40.07370400428772,42.365636348724365,38.021713733673096,38.97732448577881,36.890297651290894,38.77060031890869,39.2424635887146,37.09156060218811
60,41.96369695663452,36.19748830795288,39.977696657180786,42.365636348724365,38.021713733673096,38.97732448577881,36.781656980514526,38.77060031890869,39.2424635887146,37.09156060218811
61,41.96369695663452,36.16389727592468,39.977696657180786,41.84765410423279,38.021713733673096,38.50831651687622,36.781656980514526,38.91535782814026,39.2424635887146,36.859046936035156
62,41.97844099998474,36.16389727592468,39.79194235801697,41.84765410423279,38.05581617355347,38.50831651687622,36.89302468299866,38.91535782814026,39.21450972557068,36.859046936035156

